Adaptive Sparse Polynomial Chaos Expansions via Leja Interpolation

This work suggests an interpolation-based stochastic collocation method for the non-intrusive and adaptive construction of sparse polynomial chaos expansions (PCEs). Unlike pseudo-spectral projection and regression-based stochastic collocation methods, the proposed approach results in PCEs featuring one polynomial term per collocation point. Moreover, the resulting PCEs are interpolating, i.e., they are exact on the interpolation nodes/collocation points. Once available, an interpolating PCE can be used as an inexpensive surrogate model, or be post-processed for the purposes of uncertainty quantification and sensitivity analysis. The main idea is conceptually simple and relies on the use of Leja sequence points as interpolation nodes. Using Newton-like, hierarchical basis polynomials defined upon Leja sequences, a sparse-grid interpolation can be derived, the basis polynomials of which are unique in terms of their multivariate degrees. A dimension-adaptive scheme can be employed for the construction of an anisotropic interpolation. Due to the degree uniqueness, a one-to-one transform to orthogonal polynomials of the exact same degrees is possible and shall result in an interpolating PCE. However, since each Leja node defines a unique Newton basis polynomial, an implicit one-to-one map between Leja nodes and orthogonal basis polynomials exists as well. Therefore, the in-between steps of hierarchical interpolation and basis transform can be discarded altogether, and the interpolating PCE can be computed directly. For directly computed, adaptive, anisotropic interpolating PCEs, the dimension-adaptive algorithm is modified accordingly. A series of numerical experiments verify the suggested approach in both low and moderately high-dimensional settings, as well as for various input distributions.

==> plot_data/results_borehole_wleja/borehole_SA_Saltelli_1e4.txt <==
7.286596073348483582e-01 7.709246465257011405e-01
4.385532531026685443e-03 4.959039175827560288e-06
4.394491747920458574e-03 2.018410621437789597e-08
7.552092123775516752e-02 6.624137102294795632e-02
4.409668055563348461e-03 -3.776964116298946498e-05
7.638477823258761623e-02 8.540364607768355376e-02
7.459838377113572894e-02 7.427532092159776222e-02
2.340253448106842382e-02 1.865358822645997450e-02


==> plot_data/results_borehole_wleja/borehole_SA_Saltelli_1e5.txt <==
7.391533618952985663e-01 7.665131061600357620e-01
-2.002412235662998953e-03 -2.878189734748097971e-07
-2.004450000744867344e-03 -7.359789373601532561e-09
6.838596388103580781e-02 8.013362498955302338e-02
-1.993107168818810098e-03 1.370261648272070240e-05
7.187417340621814199e-02 8.197491614187653319e-02
6.704747833968227599e-02 7.853810814763112491e-02
1.421683747420521803e-02 2.025584772821809737e-02


==> plot_data/results_borehole_wleja/borehole_SA_dali_Saltelli_1e4_S1.txt <==
7.364065691279190196e-01 4.702777611019469395e-03 4.707314077921967259e-03 7.342266347346985966e-02 4.755547069858911784e-03 7.365178414389950134e-02 9.590839738104335599e-02 2.295691368793896167e-02
7.305105766378153787e-01 4.370927547981111154e-03 4.374738123429731257e-03 7.208420227953700465e-02 4.415220408936229579e-03 7.347572093221349521e-02 7.427797560984657210e-02 2.253907139710409346e-02
7.305179726895156822e-01 4.293773016485192412e-03 4.297751494880565175e-03 7.419293044463182163e-02 4.338045470181514825e-03 7.553803980134921048e-02 7.493032892572716597e-02 2.245511300352393338e-02
7.285733778076796119e-01 4.535856940566428130e-03 4.539775570422342407e-03 7.560785741652309433e-02 4.580077455982454158e-03 7.653065177814051545e-02 7.485490935020643055e-02 2.358817776627085416e-02
7.283583269618469913e-01 4.328726568968856159e-03 4.332591136253873855e-03 7.548104692182945608e-02 4.373113367493394743e-03 7.640049106425243763e-02 7.468019241368330230e-02 2.334020702756183646e-02
7.286143563615947727e-01 4.369411642646044147e-03 4.373292567772883374e-03 7.559400522682638290e-02 4.413888264882619671e-03 7.646287885082943270e-02 7.458392884536828304e-02 2.338787737883418066e-02
7.285647645127809602e-01 4.378029915701423837e-03 4.381905835296918614e-03 7.559136746535606577e-02 4.395155797102145989e-03 7.646172404820897328e-02 7.456605943780238166e-02 2.339390852654756395e-02
7.290439519527616152e-01 4.367473575585111879e-03 4.371437261752438887e-03 7.538211442423994879e-02 4.379953660842498576e-03 7.625412695977912270e-02 7.456735976058266602e-02 2.336231538021389664e-02
7.288455463053123973e-01 4.368716783708581457e-03 4.374054344124740472e-03 7.545813763749509295e-02 4.382600870181421228e-03 7.633203553312646605e-02 7.462226193997484325e-02 2.338440024781271442e-02
7.287468841100546157e-01 4.377152942474096635e-03 4.382597444430576770e-03 7.549478197344235142e-02 4.390703543967807571e-03 7.636116619731399269e-02 7.457152208354933531e-02 2.339753520882579749e-02
7.286364815398752581e-01 4.386930651746526362e-03 4.396928621972937164e-03 7.551919779349609840e-02 4.412858065413821466e-03 7.638297525703785507e-02 7.459172054388557571e-02 2.339567336119816737e-02
7.286642216381123971e-01 4.385614809455581908e-03 4.394368123061977334e-03 7.551704834552749879e-02 4.408963411496545290e-03 7.638267410214390207e-02 7.459044143694097684e-02 2.340372336419410323e-02
7.286528259433872057e-01 4.386497180878301538e-03 4.392830844565060594e-03 7.551918315794081682e-02 4.407529789997288380e-03 7.638355088658370373e-02 7.459714374043927010e-02 2.340353997211412629e-02
7.286575730638644721e-01 4.385578197835105288e-03 4.394045740955500150e-03 7.551965336658301997e-02 4.409186066795139566e-03 7.638497794715418121e-02 7.459775953219198452e-02 2.340301914703628305e-02
7.286614937358741884e-01 4.384475867017042020e-03 4.393370697042593524e-03 7.552006826479802648e-02 4.408543655835779791e-03 7.638560561009102856e-02 7.459749870920164005e-02 2.340216877127574216e-02
7.286605799372573022e-01 4.384910397042186131e-03 4.393868592524436192e-03 7.552070807095034866e-02 4.409188475248158184e-03 7.638508679165413595e-02 7.459589398579140329e-02 2.340294382793070560e-02
7.286595780599229855e-01 4.386132969698468276e-03 4.393956330435756959e-03 7.552143912060507724e-02 4.409275699996433907e-03 7.638550554078601951e-02 7.459591793056939701e-02 2.340235799206740949e-02
7.286589113897542491e-01 4.385889254159937474e-03 4.393806945567207967e-03 7.552150058701245783e-02 4.409330604366572780e-03 7.638541709322402284e-02 7.459740903304246107e-02 2.340209775888802551e-02
7.286594004923521162e-01 4.385953940494902170e-03 4.394035257044348608e-03 7.552165867625988682e-02 4.409554826148626497e-03 7.638563062041001106e-02 7.459744555545587408e-02 2.340216132523104120e-02


==> plot_data/results_borehole_wleja/borehole_SA_dali_Saltelli_1e4_T.txt <==
7.595301493319984720e-01 -4.769749350863180700e-06 3.620538720661644066e-09 6.059506621689144529e-02 -7.027925109495226713e-06 7.048899009525408377e-02 8.824233443117207587e-02 1.652099274864359327e-02
7.772599125098060835e-01 -2.763734636614022410e-06 5.456984170131401853e-09 6.554955371750270654e-02 -6.468887303023992435e-06 8.400494424838533813e-02 7.884914362170909741e-02 1.703341740512360342e-02
7.734340558538443933e-01 -2.937012112757991042e-06 5.901131514600651777e-09 6.542398992437967187e-02 -6.019231400784451066e-06 8.422781450378982737e-02 7.556726809070761497e-02 1.781389147224635497e-02
7.705784892370265426e-01 -2.818757238449657296e-06 6.227988742317870390e-09 6.633136168655420772e-02 -5.283436465945836511e-06 8.538050220046732031e-02 7.461587376001001248e-02 1.863720710483391177e-02
7.707381636348152876e-01 -2.843351214802721706e-06 6.273503487105790508e-09 6.635694210305474738e-02 -5.590162611682791001e-06 8.549855093499734993e-02 7.449854831634106223e-02 1.864631667153928557e-02
7.707651644466050334e-01 -2.862235025857418622e-06 6.272906065719096799e-09 6.634492392945490202e-02 -5.541855151818835096e-06 8.551428642434526217e-02 7.422612251267039774e-02 1.864415625550783912e-02
7.707512065133583778e-01 -2.850110311066175149e-06 6.286372403111517232e-09 6.634538182270839635e-02 -3.262702767909534844e-05 8.548110346562395878e-02 7.423598865775482558e-02 1.864919023843209303e-02
7.711711000296657126e-01 4.386769599895865688e-06 6.289645177305524629e-09 6.613043748390572130e-02 -3.261780809912392888e-05 8.523189715174137038e-02 7.421915885127920720e-02 1.862042129586375869e-02
7.709603547584144012e-01 -5.748924854683615175e-07 6.292011444550367568e-09 6.619851027407319677e-02 -3.258027856915089054e-05 8.531623124443754591e-02 7.427400140070049284e-02 1.863930103273781641e-02
7.709684619207447520e-01 2.650711383603866078e-06 6.314649148514510637e-09 6.622232112400111559e-02 -2.843863616195887361e-05 8.534553209594898660e-02 7.429737374105135905e-02 1.864796347111852617e-02
7.709449861121201453e-01 4.320955564309089062e-06 6.345957081935885626e-09 6.624546483047090428e-02 -3.315097726740737173e-05 8.540886203243375219e-02 7.428003334756687337e-02 1.865798418309975656e-02
7.709265441092280069e-01 3.256639363445684639e-06 6.351494388884452509e-09 6.624289852882786489e-02 -3.720539651943097139e-05 8.541096101284634257e-02 7.426799423375435305e-02 1.865943463619695528e-02
7.709194171573117149e-01 4.716750100778517437e-06 6.349638590372905977e-09 6.624103961957987508e-02 -3.451106245332619734e-05 8.540440610431666857e-02 7.427880330304732770e-02 1.866246817780781511e-02
7.709200941223812720e-01 5.933170125196852310e-06 6.349241832940658481e-09 6.624270315676071552e-02 -3.725982452947662691e-05 8.540403764745188586e-02 7.427963633395416598e-02 1.865514065061230423e-02
7.709238944797327520e-01 4.126605505985267425e-06 6.344444055547931503e-09 6.624292254488942100e-02 -3.610078062862195474e-05 8.540278717195005920e-02 7.427635317348937893e-02 1.865498217535488737e-02
7.709243738596261997e-01 5.346462988810699011e-06 6.345047155328413830e-09 6.624281775204934886e-02 -3.634426279636708166e-05 8.540576884032573257e-02 7.427302205122245093e-02 1.865370769464374384e-02
7.709257689664531510e-01 4.695248762658450401e-06 6.344463229314035191e-09 6.624210611920881842e-02 -3.839955433106367948e-05 8.540555566540322663e-02 7.427315256077289540e-02 1.865387624628471117e-02
7.709248917399592615e-01 4.165664133924882055e-06 6.343918000603646562e-09 6.624177050668957067e-02 -3.835396605780702324e-05 8.540512925688392709e-02 7.427378495407965797e-02 1.865476954280895563e-02
7.709240949023842271e-01 4.288102374556546392e-06 6.344267008233191192e-09 6.624151477208235772e-02 -3.840510722342613779e-05 8.540489623859684465e-02 7.427440456490927434e-02 1.865462795819539110e-02


==> plot_data/results_borehole_wleja/borehole_SA_dali_Saltelli_1e5_S1.txt <==
7.505167328986742659e-01 -2.642481948251926109e-03 -2.644480002304738699e-03 6.546929692788926169e-02 -2.631436507643249937e-03 6.905974061411153386e-02 8.961224047857935249e-02 1.328880191374595503e-02
7.399703355218670842e-01 -2.408739844668411623e-03 -2.411164668697597224e-03 6.491399777433251583e-02 -2.400218103731044557e-03 6.822355593704314269e-02 6.606848462055460447e-02 1.340236670654366448e-02
7.416708719728054566e-01 -2.095953168874023498e-03 -2.098229483656989091e-03 6.726200312498413492e-02 -2.088434266989256348e-03 7.076365506107142045e-02 6.764283243458651951e-02 1.319537236689912602e-02
7.390287683620326842e-01 -2.073062449899193502e-03 -2.075287388954845207e-03 6.837502962073198354e-02 -2.065436439810568528e-03 7.188624554421606250e-02 6.709143794686736606e-02 1.420659077795445244e-02
7.388100499699736812e-01 -1.995311841737294496e-03 -1.997548314624938547e-03 6.843358771725223388e-02 -1.987745681048795881e-03 7.193195908791716331e-02 6.714167913745555660e-02 1.421440504901386875e-02
7.390519170140257277e-01 -1.988278275661558691e-03 -1.990513051956081542e-03 6.848394348146590038e-02 -1.980693221955834738e-03 7.198486806011185346e-02 6.705671272724904319e-02 1.422227792609731707e-02
7.390403024822413958e-01 -1.995454350815803728e-03 -1.997691903988531390e-03 6.847695314682816781e-02 -1.982793312950168006e-03 7.197358712214488308e-02 6.703766636929417433e-02 1.422119962097692994e-02
7.395694085635833304e-01 -1.996483258518033221e-03 -2.000600160931537141e-03 6.828004991474254104e-02 -1.987918596789151060e-03 7.176881908316154468e-02 6.704936232201895441e-02 1.420262834435959132e-02
7.393154114396600640e-01 -1.999460059458370732e-03 -2.003784658475930673e-03 6.835139397216051516e-02 -1.991092761643072691e-03 7.183864082546209673e-02 6.709184839362171415e-02 1.421596126228638797e-02
7.392194735981270082e-01 -2.001637575204297075e-03 -2.005959534146312551e-03 6.837291081510832313e-02 -1.991081079025969810e-03 7.186057668624921957e-02 6.702353415624222321e-02 1.421948371053086656e-02
7.391397254072653578e-01 -2.003567095578902800e-03 -2.004262257522619693e-03 6.838255252216507429e-02 -1.992864218963613741e-03 7.186936139581909244e-02 6.703368008063262384e-02 1.420717012194097975e-02
7.391500164888591407e-01 -2.005355606354888940e-03 -2.006564790559839124e-03 6.838109056180687040e-02 -1.995488571640051390e-03 7.186851274879610396e-02 6.704170383451887871e-02 1.421384295372817193e-02
7.391446384124492619e-01 -2.004090057440814730e-03 -2.005557789088020879e-03 6.838636083236310226e-02 -1.994138404764166528e-03 7.187405104579833170e-02 6.704846857179308506e-02 1.421724488785204230e-02
7.391461201236683154e-01 -2.003661768623830712e-03 -2.005408159434604598e-03 6.838556025225064894e-02 -1.993934518654349227e-03 7.187371525563711339e-02 6.704844367452009180e-02 1.421745568973170615e-02
7.391473844904590251e-01 -2.002742117638274619e-03 -2.004935997356238619e-03 6.838628242241993893e-02 -1.993497363672740250e-03 7.187417042729118966e-02 6.704814223027424913e-02 1.421702006650429027e-02
7.391511202704095229e-01 -2.002685912269626736e-03 -2.004778706659766322e-03 6.838682043938873467e-02 -1.993302192131978044e-03 7.187502455862350426e-02 6.704471107573080346e-02 1.421696988763557906e-02
7.391511046657871509e-01 -2.002106257671090218e-03 -2.004424134456945020e-03 6.838682637412585308e-02 -1.993088087125466194e-03 7.187510021728686638e-02 6.704492832249200895e-02 1.421690950573604312e-02
7.391505559961850658e-01 -2.002272263269208770e-03 -2.004595760602327290e-03 6.838675434994985480e-02 -1.993235025606317299e-03 7.187492685311056007e-02 6.704617983570392015e-02 1.421710210666722769e-02
7.391500342410123325e-01 -2.002353805645163548e-03 -2.004598223004550386e-03 6.838671693719658440e-02 -1.993257248679333651e-03 7.187494285130577309e-02 6.704678080782928984e-02 1.421707170227147314e-02


==> plot_data/results_borehole_wleja/borehole_SA_dali_Saltelli_1e5_T.txt <==
7.525604647467050157e-01 -5.825438271052044429e-07 -4.676276538907724338e-09 7.021068342998339207e-02 -7.079814948993854172e-08 7.062709974939736235e-02 9.213783652552801073e-02 1.712027112973235274e-02
7.744097820282686007e-01 1.679528062069531045e-07 -5.184977347383392804e-09 7.830572683975986492e-02 1.010903690964853296e-06 8.020497470651406779e-02 8.347659322007143501e-02 1.695770779495837932e-02
7.686534815738683690e-01 5.056983641862676040e-08 -4.508924495778733516e-09 7.904858023360240848e-02 -1.882370583478536859e-07 8.085673404119682328e-02 7.949244314857367710e-02 1.937057199050255460e-02
7.662535568297430544e-01 5.250129449966228961e-08 -4.714466387018858446e-09 8.012573854017267239e-02 5.479570078579754747e-08 8.193987047484760367e-02 7.893908768745526439e-02 2.003438819002111709e-02
7.662826310596237978e-01 4.772555514614484830e-08 -4.706108684447800931e-09 8.021090354430591984e-02 3.491357122415954335e-08 8.204635047650232771e-02 7.883098418453877987e-02 2.023324783638377061e-02
7.663201435469554346e-01 4.854354633171472052e-08 -4.693992299793310467e-09 8.022640405519233797e-02 2.791486111152504714e-08 8.206233925843955945e-02 7.851057322712472197e-02 2.024262595298915654e-02
7.663379748349624654e-01 4.260080182440280592e-08 -4.682695782311723922e-09 8.022135319104303774e-02 1.324400753112117914e-05 8.206121757395909433e-02 7.850230620017298322e-02 2.024407814931190874e-02
7.667570399741578946e-01 -3.645015324450423259e-06 -4.681633266000357140e-09 7.998624662965418686e-02 1.355837829702439541e-05 8.182329321633378949e-02 7.847501984876140146e-02 2.021581862978955729e-02
7.665474500058382379e-01 -3.640886382427474333e-06 -4.672922074071889569e-09 8.006775937821436484e-02 1.357200552441314451e-05 8.190573317764854311e-02 7.853461379844542400e-02 2.023654749067545569e-02
7.665620224470914845e-01 -4.188919440630495788e-06 -4.676597559865140660e-09 8.009349657500330899e-02 1.396312900349312104e-05 8.193106211439402098e-02 7.857407511407932255e-02 2.024321131640410831e-02
7.665406962151593007e-01 -1.026347842222853875e-06 -4.665460342355676796e-09 8.013862055918125060e-02 1.243363153936543120e-05 8.198167842044720710e-02 7.854092049135633080e-02 2.025623120977383673e-02
7.665216274248581874e-01 1.306561183442959927e-06 -4.669226393493847810e-09 8.013702840815725703e-02 1.397797135304876156e-05 8.197970434909238047e-02 7.853124113340992363e-02 2.025726835853834673e-02
7.665058111339675406e-01 1.781721966509692633e-07 -4.672529289515577117e-09 8.013476601153791956e-02 1.384482219802007070e-05 8.197555686058810576e-02 7.854093125900774019e-02 2.025946503731150886e-02
7.665087106192797206e-01 5.057985947031191623e-07 -4.671791242126233226e-09 8.013446849557233354e-02 1.415939423724467104e-05 8.197527884485573957e-02 7.854204753565341424e-02 2.025575315897644099e-02
7.665103747320370919e-01 7.589580841480070955e-07 -4.672059457045356521e-09 8.013527236408211907e-02 1.422742275597794104e-05 8.197563517442330028e-02 7.854045779890952983e-02 2.025663866829379225e-02
7.665130478689847759e-01 5.545699827653026419e-07 -4.671511090089525166e-09 8.013533570641556691e-02 1.406677574132241264e-05 8.197620672780189799e-02 7.853613811879346651e-02 2.025661094257484585e-02
7.665135431124291410e-01 1.758818005634746412e-07 -4.671228657554816095e-09 8.013550621889799219e-02 1.386717132793157260e-05 8.197645308691535460e-02 7.853626819388406788e-02 2.025670344102957487e-02
7.665121178513770728e-01 1.683531233415224882e-07 -4.671235613023747746e-09 8.013504361503337448e-02 1.369171887379434907e-05 8.197607463174665099e-02 7.853702502209443381e-02 2.025705660333558533e-02
7.665111199920194851e-01 9.469834315058720365e-08 -4.671385154862068007e-09 8.013498615803074654e-02 1.362455222538289254e-05 8.197602832672584716e-02 7.853787913791378250e-02 2.025692887300787129e-02


==> plot_data/results_borehole_wleja/borehole_SA_dali_pce_S1.txt <==
7.880166858772883476e-01 1.023211731491916348e-05 5.773669283985469891e-12 7.268013230888034637e-02 5.798724150939941238e-06 7.268013230888051290e-02 4.977630059003761154e-02 1.683071806767360776e-02
7.579685293933078327e-01 9.842951916442126733e-06 5.554075211824731593e-12 6.991583712139501361e-02 5.578177149236169964e-06 6.991583712139513851e-02 7.009080271723687472e-02 1.619058339154680337e-02
7.493474258524087661e-01 9.573093159342522488e-06 5.401802216268238173e-12 7.144660371146857591e-02 5.425243358126074189e-06 7.144660371146860367e-02 6.887620352584750139e-02 1.573446481263558391e-02
7.456682916783639037e-01 9.505454468709931653e-06 5.363635763582287002e-12 7.225066661810509994e-02 5.386911300628395060e-06 7.225066661810525259e-02 6.896637313378811696e-02 1.669815004748402901e-02
7.453739209483515316e-01 9.501701958887280271e-06 5.361518351018337504e-12 7.222214390671403972e-02 5.384784686129756367e-06 7.222214390671405360e-02 6.893914697728766028e-02 1.669155804581981886e-02
7.453623665527594477e-01 9.507812306365283179e-06 5.364966240841315465e-12 7.224650902838872235e-02 5.388247529496873200e-06 7.224650902838919420e-02 6.905652232701262050e-02 1.669012477909196518e-02
7.453571360037313243e-01 2.606821556233741732e-06 5.364928512783545428e-12 7.224600182629695166e-02 3.650285125502400813e-06 7.224600182629692391e-02 6.905603778741085941e-02 1.669666078209571317e-02
7.455334788990172212e-01 2.457184746891229745e-06 5.362681516715180318e-12 7.221574282354768781e-02 3.648756265986225628e-06 7.221574282354813190e-02 6.897993932768585468e-02 1.668966767117251518e-02
7.456013217583398189e-01 1.954804190554340778e-06 5.361023463025483943e-12 7.219654716955731244e-02 5.031260484198141994e-06 7.219654716955765938e-02 6.896327842102048522e-02 1.668589124745038788e-02
7.455183836140523157e-01 2.058024859516176477e-06 5.362558046695059445e-12 7.221721334531049086e-02 4.302046113686544285e-06 7.221721334531081005e-02 6.898755344591712968e-02 1.669066756397325976e-02
7.453766150123606327e-01 2.165718993269708465e-06 5.363792463469204773e-12 7.223896208989540046e-02 4.476879474506295463e-06 7.224019568975903471e-02 6.906506048597588210e-02 1.670254985197073411e-02
7.453436544780409623e-01 1.688588350564938899e-06 5.364797650874969859e-12 7.225857686041206596e-02 4.539241785283848308e-06 7.225857686041427252e-02 6.904801276703424751e-02 1.670533731477210834e-02
7.453653812885123742e-01 1.704490182821095432e-06 5.365168083081283113e-12 7.225213945543214333e-02 4.573135066297385044e-06 7.225213945543434990e-02 6.904910466698195581e-02 1.670207158155101457e-02
7.453695299574116806e-01 1.699430870780348105e-06 5.365354687249559592e-12 7.225388377952259022e-02 4.605525607610070848e-06 7.225388377952297880e-02 6.904532324282575129e-02 1.670086247488771630e-02
7.453695073610393518e-01 1.690657662719848742e-06 5.365581305252520338e-12 7.225489753396108217e-02 4.605056615835966488e-06 7.225489753396337200e-02 6.904258760073045398e-02 1.670072541461259732e-02
7.453783824324905494e-01 1.677672329718917670e-06 5.365693921084390901e-12 7.225304939602902876e-02 4.603123135918859420e-06 7.225304939603025001e-02 6.904134537576139818e-02 1.670021712703279385e-02
7.453814574956567629e-01 1.678135714143633952e-06 5.365703652864874352e-12 7.225305945191205781e-02 4.576735129237549971e-06 7.225305945190896306e-02 6.903935369790602239e-02 1.669960120000517356e-02
7.453858186421943310e-01 1.678512511800563730e-06 5.365748889372375415e-12 7.225211380569301900e-02 4.575341480102815998e-06 7.225211380569072916e-02 6.904015795095047592e-02 1.669909086597248793e-02
7.453872951436053551e-01 1.608847396667355594e-06 5.365791564690118992e-12 7.225254181624983507e-02 4.576990315413746891e-06 7.225254181608783965e-02 6.903913264397215643e-02 1.669915495755852630e-02


==> plot_data/results_borehole_wleja/borehole_SA_dali_pce_T.txt <==
7.880166858772883476e-01 1.023211731491916348e-05 5.773669283985469891e-12 7.268013230888034637e-02 5.798724150939941238e-06 7.268013230888051290e-02 4.977630059003761154e-02 1.683071806767360776e-02
7.729646905439420124e-01 9.842951916442126733e-06 5.554075211824731593e-12 7.596142653340783035e-02 5.578177149236169964e-06 7.596142653340806628e-02 7.480944098357431016e-02 1.619058339154680337e-02
7.711995942034345353e-01 9.573093159342522488e-06 5.401802216268238173e-12 7.901796815249992334e-02 5.425243358126074189e-06 7.901796815249997885e-02 7.649600542748932752e-02 1.738716576640891506e-02
7.680923286633126734e-01 9.505454468709931653e-06 5.363635763582287002e-12 8.001920604512108293e-02 5.386911300628395060e-06 8.001920604512119395e-02 7.734419749536458610e-02 1.876424891130875836e-02
7.681112944480001925e-01 9.501701958887280271e-06 5.361518351018337504e-12 8.016612937486469748e-02 5.384784686129756367e-06 8.016612937486476687e-02 7.743275830180740282e-02 1.881580078518609034e-02
7.679712898365810281e-01 9.507812306365283179e-06 5.364966240841315465e-12 8.020291910012927739e-02 5.388247529496873200e-06 8.020291910012974923e-02 7.735040494414073542e-02 1.881803095481991012e-02
7.679726990061331859e-01 5.327110370556554353e-06 5.364928512783545428e-12 8.020249703872758817e-02 5.296385696105107907e-06 8.020249703872760205e-02 7.735190798755436914e-02 1.882962125820347374e-02
7.681172037382868467e-01 5.761347724875596711e-06 5.362681516715180318e-12 8.016890559398275051e-02 5.294167395519590820e-06 8.016890559398319460e-02 7.724938390970720326e-02 1.882173479324990642e-02
7.681757012412430141e-01 4.170724891459973110e-06 5.361023463025483943e-12 8.014654093544755498e-02 8.188444310049574547e-06 8.014654093544792968e-02 7.722911137327799491e-02 1.881698615139285741e-02
7.681055776013154812e-01 3.999590842591995800e-06 5.362558046695059445e-12 8.016984030556806307e-02 6.734840962619799865e-06 8.016984030556838225e-02 7.726228519701228148e-02 1.882308752751307712e-02
7.679701244177588038e-01 3.293917225684792299e-06 5.363792463469204773e-12 8.018639519644246705e-02 6.655740869659838232e-06 8.018889679019945704e-02 7.735561279349222052e-02 1.883406326765000791e-02
7.679468919629905965e-01 2.674260710112427054e-06 5.364797650874969859e-12 8.021287092552170650e-02 6.720909092843183867e-06 8.021287086930234400e-02 7.733267354506478952e-02 1.883978377426894640e-02
7.679608128142793033e-01 2.640436702437332533e-06 5.365168083081283113e-12 8.020561355860532371e-02 6.757954247331909941e-06 8.020561355860757191e-02 7.733245556290808953e-02 1.883384851420836018e-02
7.679619137478522761e-01 2.604455146842765950e-06 5.365354687249559592e-12 8.020680420205736350e-02 6.798137475107326556e-06 8.020680420205782146e-02 7.732845038571482810e-02 1.883206161354940636e-02
7.679627960440993384e-01 2.570336481671312858e-06 5.365581305252520338e-12 8.020807964316514771e-02 6.769125531293040882e-06 8.020807964316770122e-02 7.732665364675234132e-02 1.883136109953097853e-02
7.679683380245325708e-01 2.543055340462328416e-06 5.365693921084390901e-12 8.020575975174927541e-02 6.768192465828965668e-06 8.020575975175052441e-02 7.732304976596572621e-02 1.883068348512509718e-02
7.679710519665341462e-01 2.539646683196034597e-06 5.365703652864874352e-12 8.020567447417098483e-02 6.716852035042947727e-06 8.020567447416786233e-02 7.732057056346759716e-02 1.883012378962397107e-02
7.679731074493959531e-01 2.533292837557318579e-06 5.365748889372375415e-12 8.020360166352025200e-02 6.716882014909803374e-06 8.020360166351796216e-02 7.732090186062721970e-02 1.882906717930207807e-02
7.679733505322366982e-01 2.460557632630684048e-06 5.365791564690118992e-12 8.020383732430866330e-02 6.719053631978297437e-06 8.020383732415298228e-02 7.731896892819829781e-02 1.882899743960400954e-02


==> plot_data/results_borehole_wleja/borehole_SA_sai_pce_S1.txt <==
7.880166858772882366e-01 1.023211731492029511e-05 5.773669285821814082e-12 7.268013230888029086e-02 5.798724150938636807e-06 7.268013230888055454e-02 4.977630059003769480e-02 1.683071806767350367e-02
7.567108971115164007e-01 9.825622745650867130e-06 5.544296906796093235e-12 6.979274564523856028e-02 5.568356397788104051e-06 6.979274564523846314e-02 6.996740320252463341e-02 1.614952584087570725e-02
7.485030317350798157e-01 9.562305821895388108e-06 5.395715251178584182e-12 7.136609487164918830e-02 5.419129980778690346e-06 7.136609487164928545e-02 6.879859111393452076e-02 1.649622292915925090e-02
7.458967382163219639e-01 9.529009796836112272e-06 5.376927340307325658e-12 7.242970994193674572e-02 5.400260527029881049e-06 7.242970994193680123e-02 6.855903387165455942e-02 1.673952948972663723e-02
7.455562915819247127e-01 3.101462845036267493e-06 5.366362008453502436e-12 7.228739077065841900e-02 5.389649366635564144e-06 7.228739077065854390e-02 6.907448920414548110e-02 1.670663762328362945e-02
7.454618865323381360e-01 3.101070126525855942e-06 5.365682528678428217e-12 7.222488149591058115e-02 3.650798126968195537e-06 7.222488149591071993e-02 6.906574274106393185e-02 1.670452216805701912e-02
7.454463287851100795e-01 4.815068555160971236e-06 5.365570502059349754e-12 7.222337377286965066e-02 5.083157763878286010e-06 7.222337377286976168e-02 6.906430096629682935e-02 1.669200482248785894e-02
7.455391322943600851e-01 4.253535880645696333e-06 5.362722200437007486e-12 7.221629043697581907e-02 4.519780122304927636e-06 7.221629043697626316e-02 6.898046240395107331e-02 1.668314389551798713e-02
7.455693827287759312e-01 3.827716822799588129e-06 5.360736925641230045e-12 7.219268807146900224e-02 4.473271078872116477e-06 7.219268807146921041e-02 6.901538509591409465e-02 1.667835119456252332e-02
7.455421342329374701e-01 3.827576930353634092e-06 5.360541004156582849e-12 7.222730155954931730e-02 4.761993567861227058e-06 7.219004962868150188e-02 6.901286277474966147e-02 1.668438955152884082e-02
7.453315250937718739e-01 2.131818750782910124e-06 5.364217433171313037e-12 7.225092426779450294e-02 4.490214025660706200e-06 7.225092426779457233e-02 6.907698612941907956e-02 1.670387326666677996e-02
7.453426006017004335e-01 1.842315786149195545e-06 5.364824158155488020e-12 7.225174184478469486e-02 4.569060572876901582e-06 7.225174184478529160e-02 6.905743903186445376e-02 1.670786549297122864e-02
7.453646976768374399e-01 1.816666937527063003e-06 5.365281547853445329e-12 7.225061793046412550e-02 4.539938561884824965e-06 7.225061793046737291e-02 6.905284797090391335e-02 1.669956492100055367e-02
7.453633069110465748e-01 1.711144603194590709e-06 5.365441675389298706e-12 7.225414493816753603e-02 4.573129869499032984e-06 7.225414493816562089e-02 6.904930610713011507e-02 1.670124894327704168e-02
7.453754668552852181e-01 1.625611460149167596e-06 5.365600044430431888e-12 7.225447421084660315e-02 4.591786312463039164e-06 7.225447421202080278e-02 6.904096406829859922e-02 1.670074715983160818e-02
7.453828081716871168e-01 1.631437536202461373e-06 5.365595838631912757e-12 7.225159423472203579e-02 4.578295837555856796e-06 7.225159423568962291e-02 6.904150275433294792e-02 1.670044884976583030e-02
7.453842851277584503e-01 1.628320514197962423e-06 3.634873283817715151e-12 7.225214442249267011e-02 4.581247487534996453e-06 7.225210785413695158e-02 6.904164652103429722e-02 1.669924118231028848e-02
7.453832436795483352e-01 1.624231167150070235e-06 3.634890809067593993e-12 7.225281118185809814e-02 4.587262350456909171e-06 7.225281118440057826e-02 6.904152147903061532e-02 1.669935180100409061e-02
7.453826309591861099e-01 1.622336926319515254e-06 5.065095001457656057e-12 7.225287386362498621e-02 4.591598056992828437e-06 7.225287386032074044e-02 6.904275726137777680e-02 1.669954087172713375e-02


==> plot_data/results_borehole_wleja/borehole_SA_sai_pce_T.txt <==
7.880166858772882366e-01 1.023211731492029511e-05 5.773669285821814082e-12 7.268013230888029086e-02 5.798724150938636807e-06 7.268013230888055454e-02 4.977630059003769480e-02 1.683071806767350367e-02
7.729668483349089181e-01 9.825622745650867130e-06 5.544296906796093235e-12 7.598073305337513239e-02 5.568356397788104051e-06 7.598073305337506300e-02 7.478175658440497364e-02 1.784582355916676175e-02
7.706779271594398351e-01 9.562305821895388108e-06 5.395715251178584182e-12 7.892892760178966960e-02 5.419129980778690346e-06 7.892892760178982225e-02 7.640980672345210056e-02 1.849441250965991324e-02
7.680958854693774596e-01 9.529009796836112272e-06 5.376927340307325658e-12 8.021750047327418087e-02 5.400260527029881049e-06 8.021750047327425026e-02 7.667716078657051126e-02 1.881074832303102767e-02
7.678404216761318679e-01 5.510852463512992030e-06 5.366362008453502436e-12 8.010638517098463141e-02 5.389649366635564144e-06 8.010638517098475631e-02 7.734922006928642013e-02 1.879509357194730779e-02
7.680108613255316463e-01 5.821741243043503076e-06 5.365682528678428217e-12 8.015572144427030032e-02 5.297130036240884072e-06 8.015572144427050849e-02 7.734421501724009218e-02 1.880061537665676449e-02
7.680291435279856804e-01 1.043288059991140334e-05 5.365570502059349754e-12 8.015404816180068948e-02 8.223847350113292311e-06 8.015404816180082825e-02 7.734219505550417317e-02 1.881355614885400762e-02
7.681207946061182623e-01 7.411019940982219173e-06 5.362722200437007486e-12 8.016951351640401457e-02 7.512096153070857226e-06 8.016951351640443091e-02 7.724825896098429234e-02 1.881028027764716434e-02
7.681390373142237271e-01 6.065883493164078716e-06 5.360736925641230045e-12 8.014225688897982924e-02 7.483634116475810064e-06 8.014225688898006517e-02 7.727907087228909344e-02 1.880438694319529896e-02
7.681021170162798395e-01 6.032338662152050561e-06 5.360541004156582849e-12 8.017020044026364201e-02 7.904312617204986414e-06 8.013298869446990047e-02 7.727470119745369348e-02 1.881529266130959124e-02
7.679345581789495112e-01 3.436510839255743472e-06 5.364217433171313037e-12 8.020416217024255168e-02 6.636684027650795845e-06 8.020416217024277372e-02 7.736331074021265963e-02 1.883768524082834322e-02
7.679475431957482057e-01 3.109848534716073124e-06 5.364824158155488020e-12 8.020655876084724356e-02 6.688466465118660215e-06 8.020655753255058473e-02 7.734595596960927577e-02 1.884072133131069193e-02
7.679627840680461892e-01 2.873033798095829342e-06 5.365281547853445329e-12 8.020370927606737532e-02 6.660594257040359470e-06 8.020370927607098355e-02 7.734034313572694941e-02 1.883025189175906167e-02
7.679569283756405573e-01 2.662745384495112174e-06 5.365441675389298706e-12 8.020699589843609256e-02 6.712862449884494860e-06 8.020699589843413579e-02 7.733460812701224707e-02 1.883184853476468565e-02
7.679653068074265843e-01 2.538794720799083743e-06 5.365600044430431888e-12 8.020667448546349443e-02 6.714633739797992854e-06 8.020667448675362909e-02 7.732387015350619675e-02 1.883096850309617584e-02
7.679712103080214014e-01 2.540093114688037077e-06 5.365595838631912757e-12 8.020317024197486100e-02 6.700777751785460157e-06 8.020317024304315923e-02 7.732379202613745561e-02 1.883038178598751833e-02
7.679715370022992538e-01 2.522351656536990675e-06 5.275649218281046951e-12 8.020362331886904395e-02 6.712108405680456685e-06 8.020358671352370572e-02 7.732231106641612728e-02 1.882918106228192653e-02
7.679702889749526751e-01 2.486416838044524198e-06 5.275598928778271891e-12 8.020425298022869354e-02 6.716324422744434643e-06 8.020425298895705879e-02 7.732177111285326587e-02 1.882930733061087200e-02
7.679687630735171355e-01 2.474618069056831037e-06 8.199169348485472807e-12 8.020385492709271313e-02 6.723278047803820878e-06 8.020385492344013489e-02 7.732320799938779965e-02 1.882926322283003454e-02


==> plot_data/results_borehole_wleja/borehole_timings_cob_sa.txt <==
1.000000000000000000e+01 1.499986648559570312e-02
2.000000000000000000e+01 1.600003242492675781e-02
3.000000000000000000e+01 1.499986648559570312e-02
4.000000000000000000e+01 0.000000000000000000e+00
5.000000000000000000e+01 0.000000000000000000e+00
6.000000000000000000e+01 1.500010490417480469e-02
7.000000000000000000e+01 1.600003242492675781e-02
8.000000000000000000e+01 1.499986648559570312e-02
9.000000000000000000e+01 3.099989891052246094e-02
1.000000000000000000e+02 3.200006484985351562e-02
2.000000000000000000e+02 1.250000000000000000e-01
3.000000000000000000e+02 2.190001010894775391e-01
4.000000000000000000e+02 5.629999637603759766e-01
5.000000000000000000e+02 4.059998989105224609e-01
6.000000000000000000e+02 5.620000362396240234e-01
7.000000000000000000e+02 9.220001697540283203e-01
8.000000000000000000e+02 1.092999935150146484e+00
9.000000000000000000e+02 1.375000000000000000e+00
1.000000000000000000e+03 1.641000032424926758e+00


==> plot_data/results_borehole_wleja/borehole_timings_dali.txt <==
1.000000000000000000e+01 1.880002021789550781e-01
2.000000000000000000e+01 5.160000324249267578e-01
3.000000000000000000e+01 8.289999961853027344e-01
4.000000000000000000e+01 1.203999996185302734e+00
5.000000000000000000e+01 1.407000064849853516e+00
6.000000000000000000e+01 1.876000165939331055e+00
7.000000000000000000e+01 2.254000186920166016e+00
8.000000000000000000e+01 2.536000013351440430e+00
9.000000000000000000e+01 2.817000150680541992e+00
1.000000000000000000e+02 3.269999980926513672e+00
2.000000000000000000e+02 8.476999998092651367e+00
3.000000000000000000e+02 1.636700010299682617e+01
4.000000000000000000e+02 2.997800016403198242e+01
5.000000000000000000e+02 4.169500017166137695e+01
6.000000000000000000e+02 4.899200010299682617e+01
7.000000000000000000e+02 6.736800003051757812e+01
8.000000000000000000e+02 8.660500001907348633e+01
9.000000000000000000e+02 1.037880001068115234e+02
1.000000000000000000e+03 1.185550000667572021e+02


==> plot_data/results_borehole_wleja/cv_results_borehole_dali.txt <==
1.000000000000000000e+01 5.295312834907227284e+01 4.416693121011492806e+00
2.000000000000000000e+01 2.315315448976579660e+01 1.557233766829785093e+00
3.000000000000000000e+01 8.618010303707364983e+00 4.732325021082732786e-01
4.200000000000000000e+01 2.864569663175373648e+00 1.313833771988163479e-01
5.000000000000000000e+01 1.062196948211209246e+00 8.707908346021207835e-02
6.100000000000000000e+01 7.031385164258949771e-01 7.270933373577426195e-02
7.600000000000000000e+01 5.969629343142344169e-01 3.798068828447867529e-02
8.000000000000000000e+01 6.249173581176137304e-01 3.900085316916395567e-02
9.000000000000000000e+01 6.289284692760901407e-01 3.383314872212992569e-02
1.020000000000000000e+02 7.303868208265242856e-01 2.796461212094785223e-02
2.000000000000000000e+02 3.918591793230916664e-01 1.416137199392877855e-02
3.010000000000000000e+02 1.599253065922425776e-01 7.017586683601785558e-03
4.000000000000000000e+02 1.741742959553675973e-01 5.537813601044308878e-03
5.000000000000000000e+02 1.606404246574015815e-01 4.372164385955857983e-03
6.010000000000000000e+02 1.172618150849302765e-01 3.736505062852416188e-03
7.000000000000000000e+02 8.918235037447175273e-02 3.116316371036599933e-03
8.060000000000000000e+02 7.914432464403375889e-02 2.880251745079574766e-03
9.010000000000000000e+02 7.290982630053122193e-02 2.626625168460480862e-03
1.000000000000000000e+03 6.098975843198672919e-02 1.748562156632404259e-03


==> plot_data/results_borehole_wleja/cv_results_borehole_dali_pce.txt <==
1.000000000000000000e+01 5.295312834907258548e+01 4.416693121011519452e+00 7.141441231364981768e+00
2.000000000000000000e+01 2.315315448976602397e+01 1.557233766829812849e+00 1.677315832718178612e+01
3.000000000000000000e+01 8.618010303707563935e+00 4.732325021082801064e-01 2.177382161645783398e+01
4.200000000000000000e+01 2.864569663176965264e+00 1.313833771989404153e-01 3.291772836394407875e+01
5.000000000000000000e+01 1.062196948210981873e+00 8.707908346022308343e-02 4.543438471263965539e+01
6.100000000000000000e+01 7.031385164257812903e-01 7.270933373577952163e-02 7.204067143055593192e+01
7.600000000000000000e+01 5.969629343173323832e-01 3.798068828468130487e-02 9.384716932215263796e+01
8.000000000000000000e+01 6.249173581183526949e-01 3.900085316917045047e-02 9.692227425658825268e+01
9.000000000000000000e+01 6.289284692758769779e-01 3.383314872210711755e-02 9.198659271816121930e+01
1.020000000000000000e+02 7.303868208277606300e-01 2.796461212105220973e-02 1.454246938198275814e+02
2.000000000000000000e+02 3.918591793179899696e-01 1.416137199371853006e-02 8.054111572688681235e+02
3.010000000000000000e+02 1.599253065930952289e-01 7.017586683330297864e-03 1.539906257422316703e+05
4.000000000000000000e+02 1.741742959471537233e-01 5.537813600364920041e-03 1.757422181572837580e+05
5.000000000000000000e+02 1.606404246583110762e-01 4.372164385607752758e-03 1.281950809552583145e+06
6.010000000000000000e+02 1.172618150849302765e-01 3.736505062721578140e-03 3.496759260578389280e+06
7.000000000000000000e+02 8.918235037279487187e-02 3.116316370919459261e-03 3.628966108623950277e+06
8.060000000000000000e+02 7.914432462837339699e-02 2.880251745586142643e-03 3.815807918488909025e+06
9.010000000000000000e+02 7.290982630638609407e-02 2.626625168168235467e-03 4.161313237530554179e+06
1.000000000000000000e+03 6.098976046550319552e-02 1.748562120591768071e-03 6.854912492609501648e+10


==> plot_data/results_borehole_wleja/cv_results_borehole_sai_pce.txt <==
1.000000000000000000e+01 5.295312834907255706e+01 4.416693121011517675e+00
2.400000000000000000e+01 2.010339046484139658e+01 9.998062627583246265e-01
3.100000000000000000e+01 8.233437479352289756e+00 4.302825783670329862e-01
4.100000000000000000e+01 3.768554553510568894e+00 1.421837021042290095e-01
5.400000000000000000e+01 1.855307854380853883e+00 9.068109277228905696e-02
6.600000000000000000e+01 7.268932409458841448e-01 4.898808457340639994e-02
7.000000000000000000e+01 7.063641999348817535e-01 5.939449477852659642e-02
8.100000000000000000e+01 4.676099603098577973e-01 4.244777033415406131e-02
9.200000000000000000e+01 4.100400290362244959e-01 3.866391414089541401e-02
1.010000000000000000e+02 3.632914272550351598e-01 3.758159850450117773e-02
2.000000000000000000e+02 2.726318037907446978e-01 1.375620370302419251e-02
3.000000000000000000e+02 2.412718100291613155e-01 9.421125811512026660e-03
4.000000000000000000e+02 1.960339170546774312e-01 6.348730016513134955e-03
5.000000000000000000e+02 1.671017649748591793e-01 4.572903547955409036e-03
6.000000000000000000e+02 1.403111794797951006e-01 3.107115327969545322e-03
7.000000000000000000e+02 1.330030776262276504e-01 2.753833326575759726e-03
8.000000000000000000e+02 1.122171007679355625e-01 2.330998124818214282e-03
9.000000000000000000e+02 9.751480007764712354e-02 1.902902087915647354e-03
1.000000000000000000e+03 8.514378148663581669e-02 1.710689501125889529e-03


==> plot_data/results_borehole_wleja/moment_results_borehole_dali_pce.txt <==
1.000000000000000000e+01 7.269447643845107621e+01 6.552702493763225675e+02
2.000000000000000000e+01 7.336360560287913302e+01 6.811779760292781702e+02
3.000000000000000000e+01 7.333577948852479267e+01 7.003799036520696291e+02
4.200000000000000000e+01 7.335165489424922214e+01 7.053636505946542457e+02
5.000000000000000000e+01 7.335165489424919372e+01 7.056422200574638737e+02
6.100000000000000000e+01 7.334598475570091125e+01 7.051887278109160206e+02
7.600000000000000000e+01 7.335805057484026293e+01 7.051936833948117282e+02
8.000000000000000000e+01 7.335425719474210382e+01 7.054891654707315638e+02
9.000000000000000000e+01 7.335738545231485830e+01 7.057073596338760808e+02
1.020000000000000000e+02 7.335630751233539115e+01 7.055054095495605679e+02
2.000000000000000000e+02 7.335086032962813363e+01 7.053430484238484723e+02
3.010000000000000000e+02 7.334829943952775011e+01 7.052108946839658756e+02
4.000000000000000000e+02 7.334825628309916112e+01 7.051622104118697507e+02
5.000000000000000000e+02 7.334792785385575087e+01 7.051376781202836810e+02
6.010000000000000000e+02 7.334795493234875607e+01 7.051078923020646698e+02
7.000000000000000000e+02 7.334795427987234007e+01 7.050930926977376885e+02
8.060000000000000000e+02 7.334782015034446090e+01 7.050918015501408718e+02
9.010000000000000000e+02 7.334780489919587865e+01 7.050858762775181958e+02
1.000000000000000000e+03 7.334753143177513834e+01 7.050816461363911003e+02


==> plot_data/results_borehole_wleja/moment_results_borehole_sai_pce.txt <==
1.000000000000000000e+01 7.269447643845107621e+01 6.552702493763227949e+02
2.400000000000000000e+01 7.336127122377440912e+01 6.823793502096447128e+02
3.100000000000000000e+01 7.333577948852482109e+01 7.011700095640903783e+02
4.100000000000000000e+01 7.333577948852476425e+01 7.036200200787403674e+02
5.400000000000000000e+01 7.336490818110102907e+01 7.050053096162769180e+02
6.600000000000000000e+01 7.335832177878964444e+01 7.050945912581898938e+02
7.000000000000000000e+01 7.335832181870522106e+01 7.051093106946642592e+02
8.100000000000000000e+01 7.335742428839880347e+01 7.054838157727866701e+02
9.200000000000000000e+01 7.336055255331434921e+01 7.057450835917240966e+02
1.010000000000000000e+02 7.336055255331440605e+01 7.057708775624330428e+02
2.000000000000000000e+02 7.335071441853965268e+01 7.052871669621991941e+02
3.000000000000000000e+02 7.334868185645623839e+01 7.052073985139675187e+02
4.000000000000000000e+02 7.334855016965741470e+01 7.051472945915020318e+02
5.000000000000000000e+02 7.334817089379660615e+01 7.051262384623933031e+02
6.000000000000000000e+02 7.334773360125996078e+01 7.051055351997948719e+02
7.000000000000000000e+02 7.334770149398381989e+01 7.050989042798437367e+02
8.000000000000000000e+02 7.334768825648960444e+01 7.050927783430895488e+02
9.000000000000000000e+02 7.334761199126414510e+01 7.050844485158077077e+02
1.000000000000000000e+03 7.334762446548830894e+01 7.050831790931521255e+02


==> plot_data/results_borehole_wleja/moments_abserr_borehole_dali_pce.txt <==
1.000000000000000000e+01 6.529422680953445024e-01 4.979184236154571863e+01
2.000000000000000000e+01 1.618689633271230832e-02 2.388411570859011590e+01
3.000000000000000000e+01 1.163921802162803942e-02 4.682188085798657085e+00
4.200000000000000000e+01 4.236187702801430532e-03 3.015588567859595059e-01
5.000000000000000000e+01 4.236187702773008823e-03 5.801283195955875271e-01
6.100000000000000000e+01 1.433950845509457395e-03 1.266360730477344987e-01
7.600000000000000000e+01 1.063186829384221710e-02 1.315916569434421035e-01
8.000000000000000000e+01 6.838488195683112281e-03 4.270737328632776553e-01
9.000000000000000000e+01 9.966745768437590414e-03 6.452678960077946613e-01
1.020000000000000000e+02 8.888805788970444155e-03 4.433178116922817935e-01
2.000000000000000000e+02 3.441623081712918975e-03 2.809566859801861938e-01
3.010000000000000000e+02 8.807329813294018095e-04 1.488029460975894835e-01
4.000000000000000000e+02 8.375765527404155364e-04 1.001186740014645693e-01
5.000000000000000000e+02 5.091473093301601693e-04 7.558638241539483715e-02
6.010000000000000000e+02 5.362258023353660974e-04 4.580056419638367515e-02
7.000000000000000000e+02 5.355733259193584672e-04 3.100095986940232251e-02
8.060000000000000000e+02 4.014437980401908135e-04 2.970981227258562285e-02
9.010000000000000000e+02 3.861926494579392966e-04 2.378453964990967506e-02
1.000000000000000000e+03 1.127252287176361278e-04 1.955439852281415369e-02


==> plot_data/results_borehole_wleja/moments_abserr_borehole_sai_pce.txt <==
1.000000000000000000e+01 6.529422680953445024e-01 4.979184236154549126e+01
2.400000000000000000e+01 1.385251722798841456e-02 2.268274152822357337e+01
3.100000000000000000e+01 1.163921802159961771e-02 3.892082173777907883e+00
4.100000000000000000e+01 1.163921802165646113e-02 1.442071659127918792e+00
5.400000000000000000e+01 1.748947455460836409e-02 5.678212159136819537e-02
6.600000000000000000e+01 1.090307224322373258e-02 3.249952032160763338e-02
7.000000000000000000e+01 1.090311215880035434e-02 4.721895679597309936e-02
8.100000000000000000e+01 1.000558185238276110e-02 4.217240349183839498e-01
9.200000000000000000e+01 1.313384676792850314e-02 6.829918538558104046e-01
1.010000000000000000e+02 1.313384676798534656e-02 7.087858245647566946e-01
2.000000000000000000e+02 3.295711993231975612e-03 2.250752243309079859e-01
3.000000000000000000e+02 1.263149909817684602e-03 1.453067760992325930e-01
4.000000000000000000e+02 1.131463110993990995e-03 8.520285363374568988e-02
5.000000000000000000e+02 7.521872501854431903e-04 6.414672452501690714e-02
6.000000000000000000e+02 3.148947135400703701e-04 4.344346192658576911e-02
7.000000000000000000e+02 2.827874373991789980e-04 3.681254197545058560e-02
8.000000000000000000e+02 2.695499431837333759e-04 3.068660522126265278e-02
9.000000000000000000e+02 1.932847177243957049e-04 2.235677793942159042e-02
1.000000000000000000e+03 2.057589418882344035e-04 2.108735528383931523e-02


==> plot_data/results_borehole_wleja/moments_relerr_borehole_dali_pce.txt <==
1.000000000000000000e+01 8.902048355753082454e-03 7.062050696672200756e-02
2.000000000000000000e+01 2.206880162678116406e-04 3.387519480691337376e-02
3.000000000000000000e+01 1.586861300217673920e-04 6.640816660923852012e-03
4.200000000000000000e+01 5.775510273578777094e-05 4.277053898085257481e-04
5.000000000000000000e+01 5.775510273540027708e-05 8.228045818853507807e-04
6.100000000000000000e+01 1.955012011051827291e-05 1.796098166837991543e-04
7.600000000000000000e+01 1.449521807492497186e-04 1.866383946683180031e-04
8.000000000000000000e+01 9.323420396078318107e-05 6.057249962348811327e-04
9.000000000000000000e+01 1.358840698718145402e-04 9.151930072106269701e-04
1.020000000000000000e+02 1.211877111113263757e-04 6.287642136589309061e-04
2.000000000000000000e+02 4.692221133892127339e-05 3.984850260317806983e-04
3.010000000000000000e+02 1.200768884387194472e-05 2.110494208117378505e-04
4.000000000000000000e+02 1.141930510317549894e-05 1.419997971450821144e-04
5.000000000000000000e+02 6.941584561648897501e-06 1.072052848977969781e-04
6.010000000000000000e+02 7.310765829138943878e-06 6.495961807206570866e-05
7.000000000000000000e+02 7.301870132091742978e-06 4.396912021321381915e-05
8.060000000000000000e+02 5.473182357600282739e-06 4.213786646698812439e-05
9.010000000000000000e+02 5.265252087507624048e-06 3.373396460910909098e-05
1.000000000000000000e+03 1.536867018710436873e-06 2.773429284024560908e-05


==> plot_data/results_borehole_wleja/moments_relerr_borehole_sai_pce.txt <==
1.000000000000000000e+01 8.902048355753082454e-03 7.062050696672168837e-02
2.400000000000000000e+01 1.888616869178525890e-04 3.217126802593250900e-02
3.100000000000000000e+01 1.586861300213798982e-04 5.520197751923566071e-03
4.100000000000000000e+01 1.586861300221548859e-04 2.045311577556859720e-03
5.400000000000000000e+01 2.384470355334725698e-04 8.053492345817246407e-05
6.600000000000000000e+01 1.486497062268206143e-04 4.609455068205606297e-05
7.000000000000000000e+01 1.486502504256121402e-04 6.697134528901663717e-05
8.100000000000000000e+01 1.364135511355049331e-04 5.981374404613072886e-04
9.200000000000000000e+01 1.790635171562796632e-04 9.686974549607989867e-04
1.010000000000000000e+02 1.790635171570546509e-04 1.005281425381571777e-03
2.000000000000000000e+02 4.493289677197359741e-05 3.192275218997132772e-04
3.000000000000000000e+02 1.722146371464529222e-05 2.060907511579214543e-04
4.000000000000000000e+02 1.542607948509857135e-05 1.208444683555939288e-04
5.000000000000000000e+02 1.025512912996771605e-05 9.098024879894651897e-05
6.000000000000000000e+02 4.293194213145026342e-06 6.161650503646338842e-05
7.000000000000000000e+02 3.855451798932081442e-06 5.221177312868062860e-05
8.000000000000000000e+02 3.674975178910767016e-06 4.352326636314391318e-05
9.000000000000000000e+02 2.635194545805394711e-06 3.170894904350283762e-05
1.000000000000000000e+03 2.805264936608736665e-06 2.990850810297043292e-05


==> plot_data/results_borehole_wleja/sobol_f_abserr_borehole_dali_pce.txt <==
1.000000000000000000e+01 4.262826761841487233e-02 8.512902534956647834e-06 5.773669283985469891e-12 4.264006105328260743e-04 1.217132264946900568e-06 4.271567293920169872e-04 1.926318850479855072e-02 1.319707238635579871e-04
2.000000000000000000e+01 1.258011113443435747e-02 8.123737136479611089e-06 5.554075211824731593e-12 2.337894576952506687e-03 9.965852632431292942e-07 2.337138458093357407e-03 1.051313622400712466e-03 5.081639522632463990e-04
3.000000000000000000e+01 3.959007593535290859e-03 7.853878379380006843e-06 5.401802216268238173e-12 8.071279868789443812e-04 8.436514721330335190e-07 8.063718680198922462e-04 1.632855689886608674e-04 9.642825311744658567e-04
4.200000000000000000e+01 2.798734194904284323e-04 7.786239688747416008e-06 5.363635763582287002e-12 3.065080242420359369e-06 8.053194146353543904e-07 2.308961383243324228e-06 7.311596104804529705e-05 5.972963260207631020e-07
5.000000000000000000e+01 1.449731052194369596e-05 7.782487178924764627e-06 5.361518351018337504e-12 3.158779163348057750e-05 8.031928001367156971e-07 3.083167277444232024e-05 1.003421175485019745e-04 7.189297990230908431e-06
6.100000000000000000e+01 2.605170611402751746e-05 7.788597526402767535e-06 5.364966240841315465e-12 7.222669958797944822e-06 8.066556435038325305e-07 6.466551099301720562e-06 1.703323217645824617e-05 8.622564718084591018e-06
7.600000000000000000e+01 3.128225514215099423e-05 8.876067762712256637e-07 5.364928512783545428e-12 7.729872050568631359e-06 9.313067604906398565e-07 6.973753191572007459e-06 1.654869257469715471e-05 2.086561714336604423e-06
8.000000000000000000e+01 1.450606401437459780e-04 7.379699669287136767e-07 5.362681516715180318e-12 3.798887479983248383e-05 9.328356200068150424e-07 3.723275594036401515e-05 5.954976715030757539e-05 9.079672637534591528e-06
9.000000000000000000e+01 2.129034994663436819e-04 2.355894105918247106e-07 5.361023463025483943e-12 5.718452879020785584e-05 4.496685982051013244e-07 5.642840993083653167e-05 7.621067381567703247e-05 1.285609635966189490e-05
1.020000000000000000e+02 1.299653551788404471e-04 3.388100795536604090e-07 5.362558046695059445e-12 3.651835303702943847e-05 2.795457723064963845e-07 3.576223417768586987e-05 5.193564891903257319e-05 8.079779836790007552e-06
2.000000000000000000e+02 1.180324651284259119e-05 4.465042133071923976e-07 5.363792463469204773e-12 1.476960845211983120e-05 1.047124114867452069e-07 1.277988972946120239e-05 2.557139113971984568e-05 3.802508160684336946e-06
3.010000000000000000e+02 4.476378083251297824e-05 3.062642939757716844e-08 5.364797650874969859e-12 4.845162064545660563e-06 4.235010070919236158e-08 5.601280925776608299e-06 8.523672198085252560e-06 6.589970962058572246e-06
4.000000000000000000e+02 2.303697036110108343e-05 1.472459714142063584e-08 5.365168083081283113e-12 1.592242915376962387e-06 8.456819695655625575e-09 8.361240541460146503e-07 9.615572145793560566e-06 3.324237740964797183e-06
5.000000000000000000e+02 1.888830146179465430e-05 1.978390918216796247e-08 5.365354687249559592e-12 1.520811750699291309e-07 2.393372161703017812e-08 9.082000344828866645e-07 5.834147989589033578e-06 2.115131077666532189e-06
6.010000000000000000e+02 1.891089783412347458e-05 2.855711724266732581e-08 5.365581305252520338e-12 1.165835613561871931e-06 2.346472984292581848e-08 1.921954474876086394e-06 3.098505894291725404e-06 1.978070802547554630e-06
7.000000000000000000e+02 1.003582638292588314e-05 4.154245024359839741e-08 5.365693921084390901e-12 6.823023184915344430e-07 2.153124992581875003e-08 7.381654175409035901e-08 1.856280925235931356e-06 1.469783222744075468e-06
8.060000000000000000e+02 6.960763216712351209e-06 4.107906581888211594e-08 5.365703652864874352e-12 6.722464354624868577e-07 4.856756755490698643e-09 8.387242046714593613e-08 1.353969301398638692e-07 8.538561951237921832e-07
9.010000000000000000e+02 2.599616679144212128e-06 4.070226816195233771e-08 5.365748889372375415e-12 1.617892654501296157e-06 6.250405890224672409e-09 8.617737977667516702e-07 6.688561143136650955e-07 3.435221624381590289e-07
1.000000000000000000e+03 1.123115268120145060e-06 1.103673832951604736e-07 5.365791564690118992e-12 1.189882097685224238e-06 4.601570579293779210e-09 4.337634006562618438e-07 3.564508640058194899e-07 4.076137484765318675e-07


==> plot_data/results_borehole_wleja/sobol_f_abserr_borehole_sai_pce.txt <==
1.000000000000000000e+01 4.262826761841476131e-02 8.512902534957779470e-06 5.773669285821814082e-12 4.264006105327705631e-04 1.217132264945596137e-06 4.271567293920586206e-04 1.926318850479846745e-02 1.319707238634539037e-04
2.400000000000000000e+01 1.132247885264292542e-02 8.106407965688351485e-06 5.544296906796093235e-12 2.460986053108960014e-03 9.867645117950633814e-07 2.460229934250032779e-03 9.279141076884711570e-04 5.492215029343425203e-04
3.100000000000000000e+01 3.114613476206340437e-03 7.843091041932872463e-06 5.395715251178584182e-12 8.876368266983319932e-04 8.375380947856496760e-07 8.868807078392104692e-04 2.408979809016414952e-04 2.025244146507988729e-04
4.100000000000000000e+01 5.083199574484886796e-04 7.809795016873596627e-06 5.376927340307325658e-12 1.759782435892254249e-04 8.186686410368403794e-07 1.767343624483053155e-04 4.804552231816028307e-04 4.078214591658746446e-05
5.400000000000000000e+01 1.678733230512374774e-04 1.382248065073751425e-06 5.366362008453502436e-12 3.365907231089870777e-05 8.080574806425234744e-07 3.441519117004798733e-05 3.500010930931884978e-05 7.890279473579675518e-06
6.600000000000000000e+01 7.346827346466078268e-05 1.381855346563339874e-06 5.365682528678428217e-12 2.885020243693914299e-05 9.307937590248451333e-07 2.809408357777598564e-05 2.625364622776960033e-05 5.774824246969345598e-06
7.000000000000000000e+01 5.791052623660419840e-05 3.095853775198455168e-06 5.365570502059349754e-12 3.035792547786964057e-05 5.015658778852453398e-07 2.960180661873423880e-05 2.481187146066710092e-05 6.742521322190830890e-06
8.100000000000000000e+01 1.507140354866098875e-04 2.534321100683180265e-06 5.362722200437007486e-12 3.744126137170122881e-05 6.181176368811303442e-08 3.668514251223276013e-05 5.902669088508893935e-05 1.560344829206264383e-05
9.200000000000000000e+01 1.809644699024559600e-04 2.108502042837072062e-06 5.360736925641230045e-12 6.104362687851805358e-05 1.083208071209241927e-07 6.028750801928550729e-05 2.410399892206760430e-05 2.039614924752644609e-05
1.010000000000000000e+02 1.537159740639948424e-04 2.108362150391118024e-06 5.360541004156582849e-12 2.643013879820299561e-05 1.804016818681863880e-07 6.292595080699403542e-05 2.662632008650078763e-05 1.435779228120895312e-05
2.000000000000000000e+02 5.689316510160136176e-05 4.126039708203940559e-07 5.364217433171313037e-12 2.807430553017353780e-06 9.137786033233446983e-08 2.051311693923585366e-06 3.749703458291731017e-05 5.125922856730191768e-06
3.000000000000000000e+02 4.581765717304175922e-05 1.231010061866794774e-07 5.364824158155488020e-12 1.989853562825438793e-06 1.253131311613908823e-08 1.233734703204314442e-06 1.794993702829150717e-05 9.118149161178867868e-06
4.000000000000000000e+02 2.372058203603533144e-05 9.745215756454693505e-08 5.365281547853445329e-12 3.113767883394791269e-06 4.165332410821570499e-08 2.357649021123009447e-06 1.335887606775110203e-05 8.175771905039042053e-07
5.000000000000000000e+02 2.511134782690049860e-05 8.070176767925359292e-09 5.365441675389298706e-12 4.132398200157316737e-07 8.462016494007685500e-09 1.169358677124976431e-06 9.817012293952820379e-06 2.501599466991910603e-06
6.000000000000000000e+02 1.295140358825719318e-05 9.360331981334847212e-08 5.365600044430431888e-12 7.425124990828591010e-07 1.019442646999849382e-08 1.498632532306864995e-06 1.474973462436968141e-06 1.999816021558409318e-06
7.000000000000000000e+02 5.610087186358470035e-06 8.777724376005469456e-08 5.365595838631912757e-12 2.137463625484503638e-06 3.296048437183873620e-09 1.381343798873002626e-06 2.013659496785669134e-06 1.701505955780530099e-06
8.000000000000000000e+02 4.133131115025001634e-06 9.089426576455364500e-08 3.634873283817715151e-12 1.587275854850189738e-06 3.443984580442174012e-10 8.677253515443350551e-07 2.157426198134970718e-06 4.938385002387080114e-07
9.000000000000000000e+02 5.174579325140093999e-06 9.498361281244583333e-08 3.634890809067593993e-12 9.205164894221518068e-07 5.670464463868500691e-09 1.643950879176570012e-07 2.032384194453062953e-06 6.044571940408416388e-07
1.000000000000000000e+03 5.787299687365354828e-06 9.687785364300081407e-08 5.065095001457656057e-12 8.578347225340898774e-07 1.000617099978776727e-08 1.017191677554762919e-07 3.268166541614547782e-06 7.935279170839804053e-07


==> plot_data/results_borehole_wleja/sobol_f_relerr_borehole_dali_pce.txt <==
1.000000000000000000e+01 5.718933454585830439e-02 4.951622469847690944e+00 inf 5.901433746190552256e-03 2.656570675070270560e-01 5.911960385937104281e-03 2.790169619931232581e-01 7.903031355970384711e-03
2.000000000000000000e+01 1.687725597322774912e-02 4.725260177589174049e+00 inf 3.235673123033969839e-02 2.175194316826680185e-01 3.234660495777332001e-02 1.522771440206596022e-02 3.043126180668961206e-02
3.000000000000000000e+01 5.311334998715162674e-03 4.568293892605579387e+00 inf 1.117074465092857995e-02 1.841393762531023937e-01 1.116039666951527953e-02 2.365103959045286239e-03 5.774580040771198908e-02
4.200000000000000000e+01 3.754732601616951669e-04 4.528951111575005406e+00 inf 4.242106491076168788e-05 1.757728393699572733e-01 3.195662690324967972e-05 1.059045511585543237e-03 3.576893007140269322e-05
5.000000000000000000e+01 1.944933697226937272e-05 4.526768423369676775e+00 inf 4.371786880898638223e-04 1.753086743915923951e-01 4.267183811761927990e-04 1.453401797493995536e-03 4.305291793576278411e-04
6.100000000000000000e+01 3.495051100321732958e-05 4.530322573525444874e+00 inf 9.996258724673083313e-05 1.760644910276623898e-01 8.949875140003887212e-05 2.467172396519407918e-04 5.163599724311556532e-04
7.600000000000000000e+01 4.196772364027618007e-05 5.162861479649319962e-01 inf 1.069823228347584106e-04 2.032714357072821221e-01 9.651856045568521123e-05 2.396989431941627950e-04 1.249531878874769741e-04
8.000000000000000000e+01 1.946108050385167063e-04 4.292482681802000100e-01 inf 5.257704191450267945e-04 2.036051318448297009e-01 5.153110393274076091e-04 8.625464633509523924e-04 5.437337574246415813e-04
9.000000000000000000e+01 2.856275926095785912e-04 1.370331463745101397e-01 inf 7.914404895922585786e-04 9.814680342433808324e-02 7.809838899819052972e-04 1.103870767510897570e-03 7.698838778123940230e-04
1.020000000000000000e+02 1.743592360643621655e-04 1.970725726084366636e-01 inf 5.054182279399782986e-04 6.101498764242420381e-02 4.949586351408096158e-04 7.522600413176742549e-04 4.838554455873631172e-04
2.000000000000000000e+02 1.583502805210386627e-05 2.597140383570501476e-01 inf 2.044130885001420523e-04 2.285502814139222030e-02 1.768770023236138566e-04 3.703878964775315485e-04 2.277121799853965727e-04
3.010000000000000000e+02 6.005430153727785842e-05 1.781419619847900149e-02 inf 6.705760312524414288e-05 9.243534073531553541e-03 7.752318684251843621e-05 1.234608237957366913e-04 3.946386412332518793e-04
4.000000000000000000e+02 3.090599450808791798e-05 8.564722286613703564e-03 inf 2.203682602892298347e-05 1.845825622642215287e-03 1.157217467433102319e-05 1.392764093689210310e-04 1.990710843467571368e-04
5.000000000000000000e+02 2.534021323528902280e-05 1.150752623392366919e-02 inf 2.104821045158658750e-06 5.223887725618023975e-03 1.256972501407555408e-05 8.450450700141988090e-05 1.266640565377843476e-04
6.010000000000000000e+02 2.537052813122153819e-05 1.661055824757972157e-02 inf 1.613529967461231144e-05 5.121523354068874267e-03 2.660035049714547006e-05 4.488019733221750560e-05 1.184562387717539070e-04
7.000000000000000000e+02 1.346388827232950067e-05 2.416361860529383371e-02 inf 9.443142969280561634e-06 4.699512846538042229e-03 1.021640163080643245e-06 2.688723438677318930e-05 8.801757356301937992e-05
8.060000000000000000e+02 9.338437579928801565e-06 2.389408600813550457e-02 inf 9.303968385592206654e-06 1.060058790993344182e-03 1.160816143480131282e-06 1.961151971357663803e-06 5.113294892986704112e-05
9.010000000000000000e+02 3.487600042426960313e-06 2.367491754743974997e-02 inf 2.239182138378464031e-05 1.364243268662486581e-03 1.192717380640854853e-05 9.688022363475057741e-06 2.057173243988849473e-05
1.000000000000000000e+03 1.506751702345456931e-06 6.419639045772210229e-02 inf 1.646810579490716253e-05 1.004360644465478961e-03 6.003398436913656987e-06 5.162999736515726437e-06 2.440983985709727888e-05


==> plot_data/results_borehole_wleja/sobol_f_relerr_borehole_sai_pce.txt <==
1.000000000000000000e+01 5.718933454585815868e-02 4.951622469848349084e+00 inf 5.901433746189783773e-03 2.656570675067423393e-01 5.911960385937680210e-03 2.790169619931220923e-01 7.903031355964151849e-03
2.400000000000000000e+01 1.519003860979045543e-02 4.715180476673830334e+00 inf 3.406033149102033475e-02 2.153759078393309156e-01 3.405022304643262610e-02 1.344033856354065817e-02 3.288998220204402551e-02
3.100000000000000000e+01 4.178510693098312981e-03 4.562019320299162572e+00 inf 1.228499630170150347e-02 1.828050414848586824e-01 1.227465998079921641e-02 3.489278151678262569e-03 1.212812018057578094e-02
4.100000000000000000e+01 6.819531200066877548e-04 4.542652324710629408e+00 inf 2.435559236219354308e-03 1.786865049110321346e-01 2.446049605996814848e-03 6.959136422948104805e-03 2.442227855594493631e-03
5.400000000000000000e+01 2.252158994412159694e-04 8.039996405241981448e-01 inf 4.658454521272637383e-04 1.763704626579546131e-01 4.763152090834848421e-04 5.069578261397751249e-04 4.725072672295070175e-04
6.600000000000000000e+01 9.856374430430879031e-05 8.037712115256875345e-01 inf 3.992901371154918737e-04 2.031594655714515918e-01 3.888294337008794499e-04 3.802699957948160996e-04 3.458237991192781137e-04
7.000000000000000000e+01 7.769174408676130753e-05 1.800737063967047691e+00 inf 4.201571983106851976e-04 1.094741501133362216e-01 4.096967132677887201e-04 3.593866609670916105e-04 4.037740785802218925e-04
8.100000000000000000e+01 2.021953008589233165e-04 1.474115468422413144e+00 inf 5.181913859897914389e-04 1.349132904593391101e-02 5.077319268584850167e-04 8.549699839755023345e-04 9.344083104441115685e-04
9.200000000000000000e+01 2.427787519494393185e-04 1.226433176012507120e+00 inf 8.448508532869887728e-04 2.364261370640307822e-02 8.343948126117064611e-04 3.491335066074594397e-04 1.221417920014638940e-03
1.010000000000000000e+02 2.062226488882864107e-04 1.226351806047808912e+00 inf 3.657961765704548099e-04 3.937532769335370247e-02 8.709115479647836118e-04 3.856679769157259595e-04 8.598125347726246750e-04
2.000000000000000000e+02 7.632687027053102792e-05 2.399955931215237981e-01 inf 3.885516342239748116e-05 1.994456568942711699e-02 2.839068809929983024e-05 5.431244505794281243e-04 3.069645136364247445e-04
3.000000000000000000e+02 6.146816351140202460e-05 7.160304088902925967e-02 inf 2.753980335760219082e-05 2.735143903683376603e-03 1.707520961329864735e-05 2.599952181516661720e-04 5.460379137096660644e-04
4.000000000000000000e+02 3.182311591511363170e-05 5.668410875729656268e-02 inf 4.309490749065359133e-05 9.091452304069096158e-03 3.263047649199252772e-05 1.934961605726929514e-04 4.896039048144330082e-05
5.000000000000000000e+02 3.368894285419300164e-05 4.694106205916467010e-03 inf 5.719286883907515744e-06 1.846959900526709423e-03 1.618422864589869224e-05 1.421941619595080075e-04 1.498076122409991472e-04
6.000000000000000000e+02 1.737537540294752667e-05 5.444539036326182663e-02 inf 1.027645882959759640e-05 2.225083927960749570e-03 2.074146455958975795e-05 2.136420013784964977e-05 1.197584453722337497e-04
7.000000000000000000e+02 7.526394358880534501e-06 5.105658977755443695e-02 inf 2.958274369008664765e-05 7.194111826635271947e-04 1.911815794151382626e-05 2.916677865358481819e-05 1.018942271985000280e-04
8.000000000000000000e+02 5.544936054519651086e-06 5.286963957262827418e-02 inf 2.196808133698776731e-05 7.517004277424210214e-05 1.200954486074714537e-05 3.124916227539604064e-05 2.957338595950227279e-05
9.000000000000000000e+02 6.942124667334128031e-06 5.524825281836906465e-02 inf 1.274005463503561104e-05 1.237662499186012021e-03 2.275270832781123744e-06 2.943799586438532997e-05 3.619775672963301583e-05
1.000000000000000000e+03 7.764139535309260061e-06 5.635005862683022809e-02 inf 1.187253173463024033e-05 2.183994395131283461e-03 1.407819774059973787e-06 4.733764088441077140e-05 4.752020620146265559e-05


==> plot_data/results_borehole_wleja/sobol_t_abserr_borehole_dali_pce.txt <==
1.000000000000000000e+01 2.004420792901062676e-02 7.395860554314596981e-06 4.722338415368849060e-10 7.523974016211174010e-03 9.122588240840276403e-07 7.522975499680034650e-03 2.754179398960936165e-02 1.997111491419241436e-03
2.000000000000000000e+01 4.992212595664291541e-03 7.006695155837560236e-06 4.724534356090456984e-10 4.242679791683690027e-03 1.132805825787798914e-06 4.241681275152481279e-03 2.508653596072663028e-03 2.637246167546045822e-03
3.000000000000000000e+01 3.227116255156814439e-03 6.736836398737955990e-06 4.726057086046021434e-10 1.186138172591597040e-03 1.285739616897894689e-06 1.185139656060568703e-03 8.220891521576456640e-04 1.440663792683934130e-03
4.200000000000000000e+01 1.198507150349525929e-04 6.669197708105365155e-06 4.726438750572881802e-10 1.849002799704374533e-04 1.324071674395573818e-06 1.839017634393536049e-04 2.610291571761291785e-05 6.358064778409083795e-05
5.000000000000000000e+01 1.388164997224716757e-04 6.665445198282713774e-06 4.726459924698520594e-10 3.797695022682290311e-05 1.326198288894212511e-06 3.697843369578068806e-05 1.146637221604296375e-04 1.202877390675885505e-05
6.100000000000000000e+01 1.188111696692750741e-06 6.671555545760716682e-06 4.726425445800291307e-10 1.187224962242994231e-06 1.322735445527095678e-06 1.887084307983233344e-07 3.231036449376223363e-05 9.798604272939076543e-06
7.600000000000000000e+01 2.210578554651121408e-07 2.490853609951988279e-06 4.726425823080868701e-10 1.609286363932205255e-06 1.414597278918860971e-06 6.107698329455013564e-07 3.381340790739595370e-05 1.791699110624545010e-06
8.000000000000000000e+01 1.447257900091258875e-04 2.925090964271030637e-06 4.726448293041552400e-10 3.520073110876986711e-05 1.416815579504378058e-06 3.420221457735295179e-05 6.871066993976993054e-05 6.094765842942773126e-06
9.000000000000000000e+01 2.032232929652932896e-04 1.334468130855407036e-06 4.726464873578449105e-10 5.756538964396540337e-05 1.477461335025605669e-06 5.656687311261787698e-05 8.898320636897827374e-05 1.084340769999178611e-05
1.020000000000000000e+02 1.330996530377603904e-04 1.163334081987429726e-06 4.726449527741753423e-10 3.426601952345731394e-05 2.385798759583098686e-08 3.326750299216529871e-05 5.580938263469170657e-05 4.742031579772071348e-06
2.000000000000000000e+02 2.353530518917068548e-06 4.576604650802262252e-07 4.726437183574012422e-10 1.771112864905333151e-05 5.524210536413064594e-08 1.421101836109051053e-05 3.751821384524733904e-05 6.233708557158712527e-06
3.010000000000000000e+02 2.558598528712430209e-05 1.619960504921390195e-07 4.726427131699954820e-10 8.764600430186120228e-06 9.926117819214988903e-09 9.763060741796447672e-06 1.457896541781633637e-05 1.195421517609721040e-05
4.000000000000000000e+02 1.166513399841750953e-05 1.958200581672335408e-07 4.726423427377891720e-10 1.507233513803329927e-06 4.697127230794106290e-08 2.505750047024357663e-06 1.436098326111634460e-05 6.018955115510982168e-06
5.000000000000000000e+02 1.056420042544470306e-05 2.318016137618001237e-07 4.726421561336208559e-10 2.697876965843115649e-06 8.715450008335767833e-08 3.696393497273908757e-06 1.035580606785491131e-05 4.232054456557166056e-06
6.010000000000000000e+02 9.681904178382438886e-06 2.659202789332532159e-07 4.726419295156178693e-10 3.973318073627329916e-06 5.814255626907200385e-08 4.971834607153668983e-06 8.559067105368134420e-06 3.531540438129338044e-06
7.000000000000000000e+02 4.139923745150042578e-06 2.932014201422376579e-07 4.726418168997860779e-10 1.653426657755030504e-06 5.720949080499679020e-08 2.651943189976857518e-06 4.955186318753024288e-06 2.853926032247988687e-06
8.060000000000000000e+02 1.425981743574666893e-06 2.966100774085314766e-07 4.726418071680055508e-10 1.568149079464453699e-06 5.869060018978848928e-09 2.566665607314777553e-06 2.475983820623972598e-06 2.294230531121876915e-06
9.010000000000000000e+02 6.295011182322340915e-07 3.029639230472474954e-07 4.726417619314980764e-10 5.046615712683832911e-07 5.899039885834495510e-09 4.938549574146078314e-07 2.807280980246518176e-06 1.237620209228879053e-06
1.000000000000000000e+03 8.725839589773798366e-07 3.756991279738820261e-07 4.726417192561803167e-10 2.690007828570761816e-07 8.070656954328558994e-09 7.295155924347263010e-07 8.743485513246218588e-07 1.167880511160346302e-06


==> plot_data/results_borehole_wleja/sobol_t_abserr_borehole_sai_pce.txt <==
1.000000000000000000e+01 2.004420792901051573e-02 7.395860554315728617e-06 4.722338415350485651e-10 7.523974016211229521e-03 9.122588240853320710e-07 7.522975499679993017e-03 2.754179398960927838e-02 1.997111491419345519e-03
2.400000000000000000e+01 4.994370386631197256e-03 6.989365985046300632e-06 4.724632139140742843e-10 4.223373271716387989e-03 1.142626577235864827e-06 4.222374755185484552e-03 2.536337995241999543e-03 9.820059999260874473e-04
3.100000000000000000e+01 2.705449211162114231e-03 6.726049061290821610e-06 4.726117955696918176e-10 1.275178723301850781e-03 1.291852994245278532e-06 1.274180206770725299e-03 9.082878561948726226e-04 3.334170494329359580e-04
4.100000000000000000e+01 1.234075210997387373e-04 6.692753036231545774e-06 4.726305834805630696e-10 1.339414818266049245e-05 1.310722447994087829e-06 1.439266471370270750e-05 6.409337930764619218e-04 1.708123606182151977e-05
5.400000000000000000e+01 1.320562721458529154e-04 2.674595702908425956e-06 4.726411488124168856e-10 9.772115410688897441e-05 1.321333608388404734e-06 9.672263757579124821e-05 3.112548963944694602e-05 3.273598714554140643e-05
6.600000000000000000e+01 3.838337725392548805e-05 2.985484482438937002e-06 4.726418282921919655e-10 4.838488082122005540e-05 1.413852938783084807e-06 4.738636429003906247e-05 2.612043759311899471e-05 2.721418243608469956e-05
7.000000000000000000e+01 5.666557970795960131e-05 7.596623839306836847e-06 4.726419403188111158e-10 5.005816329083090377e-05 1.512864375089323433e-06 4.905964675971929978e-05 2.410047585719998775e-05 1.427341023884157178e-05
8.100000000000000000e+01 1.483166578405414882e-04 4.574763180377652675e-06 4.726447886204334169e-10 3.459280868750580495e-05 8.011131780468883480e-07 3.359429215611664521e-05 6.983561866268084284e-05 1.754928144568485004e-05
9.200000000000000000e+01 1.665593659460062881e-04 3.229626732559512642e-06 4.726467738952291774e-10 6.184943611169113620e-05 7.726511414518411858e-07 6.085091958048238769e-05 3.902370735787974443e-05 2.344261589755022857e-05
1.010000000000000000e+02 1.296390680021186625e-04 3.196081901547484487e-06 4.726469698167137979e-10 3.390588482787837421e-05 1.193329642181017536e-06 7.011911409064708334e-05 4.339338219327970592e-05 1.253689778325794979e-05
2.000000000000000000e+02 3.791976932820961821e-05 6.002540786511773979e-07 4.726432933876990782e-10 5.584515103129739089e-08 7.429894737317303279e-08 1.054361682226168107e-06 4.521616056568644737e-05 9.855681735494031814e-06
3.000000000000000000e+02 2.493475252951515841e-05 2.735917741115070499e-07 4.726426866627149234e-10 2.452435755723181288e-06 2.251650990530866319e-08 3.449723990037179000e-06 2.786138996230258513e-05 1.289177221784273963e-05
4.000000000000000000e+02 9.693880231531615266e-06 3.677703749126326815e-08 4.726422292730169548e-10 3.970490241450574942e-07 5.038871798360940776e-08 6.014675104359934465e-07 2.224855607997622275e-05 2.422332666212473340e-06
5.000000000000000000e+02 1.554957263716350013e-05 1.735113761094539003e-07 4.726420691454811216e-10 2.889573344572182734e-06 1.879474860525982296e-09 3.888089873588240764e-06 1.651354736527388400e-05 4.018975671836455543e-06
6.000000000000000000e+02 7.171140851136570404e-06 2.974620398054823312e-07 4.726419107764399707e-10 2.568160371974048672e-06 3.650764774023976288e-09 3.566678193081540549e-06 5.775573859223559481e-06 3.138944003326649135e-06
7.000000000000000000e+02 1.267640256319424452e-06 2.961636459165289965e-07 4.726419149822385544e-10 9.360831166593808206e-07 1.020522323850872116e-08 6.243448261167294788e-08 5.697446490482427350e-06 2.552226894669135104e-06
8.000000000000000000e+02 9.409459784670559657e-07 3.139051040675753993e-07 4.727318616025893281e-10 4.830062224764342105e-07 1.125430656487806788e-09 4.789049631581665523e-07 4.216486769154093039e-06 1.351503189077341016e-06
9.000000000000000000e+02 2.188973325045751039e-06 3.498399225600418756e-07 4.727319118920921153e-10 1.466551371731572573e-07 5.341447720465765316e-09 1.145180396511236154e-06 3.676533206292686984e-06 1.477771518022807928e-06
1.000000000000000000e+03 3.714874760585296087e-06 3.616386915477350372e-07 4.698083414723849047e-10 2.513979988072456706e-07 1.229507277985199981e-08 7.471148795873405746e-07 5.113419740826463666e-06 1.433663737185342235e-06


==> plot_data/results_borehole_wleja/sobol_t_relerr_borehole_dali_pce.txt <==
1.000000000000000000e+01 2.610016439985051936e-02 2.607613195336420109e+00 9.879213837580280710e-01 9.381033417060007096e-02 1.359352016655606954e-01 9.379905224666447439e-02 3.562140807962874689e-01 1.060723162566947070e-01
2.000000000000000000e+01 6.500509769570821800e-03 2.470402275689609795e+00 9.883807783641582745e-01 5.289853582417369804e-02 1.687987929642681129e-01 5.288674455455131401e-02 3.244587970915976255e-02 1.400717039247041107e-01
3.000000000000000000e+01 4.202124877936260806e-03 2.375256180015929530e+00 9.886993361108659117e-01 1.478899556319248840e-02 1.915873757515086651e-01 1.477672983557467255e-02 1.063255835037158793e-02 7.651778385619437128e-02
4.200000000000000000e+01 1.560612111454135267e-04 2.351408307153328270e+00 9.887791809915885688e-01 2.305371737713536161e-03 1.972992152302166791e-01 2.292950590871301736e-03 3.376042291203097765e-04 3.376950464977240829e-03
5.000000000000000000e+01 1.807571282936272722e-04 2.350085257042078268e+00 9.887836106553824500e-01 4.735038137934088637e-04 1.976161009243919131e-01 4.610598604738077580e-04 1.483012777071376995e-03 6.388826640375864325e-04
6.100000000000000000e+01 1.547075879420732316e-06 2.352239627394888011e+00 9.887763976100957253e-01 1.480254586256234843e-05 1.971001044779690237e-01 2.352881776710669874e-06 4.178887835948757751e-04 5.204319617503052817e-04
7.600000000000000000e+01 2.878460645564959771e-07 8.782186593787253415e-01 9.887764765378466159e-01 2.006488741872243254e-05 2.107883873619584847e-01 7.615288853935287714e-06 4.373285204611975885e-04 9.516227587471699962e-05
8.000000000000000000e+01 1.884517924337296803e-04 1.031320931482779146e+00 9.887811772925785281e-01 4.388893876092908337e-04 2.111189351511233436e-01 4.264450033406604447e-04 8.886751582967379257e-04 3.237104852587388473e-04
9.000000000000000000e+01 2.646231457515593310e-04 4.705032877809541825e-01 9.887846459696435497e-01 7.177361893496507191e-04 2.201557268919056842e-01 7.052952766822853615e-04 1.150871692489975010e-03 5.759244668090269907e-04
1.020000000000000000e+02 1.733130507402434945e-04 4.101652918544150817e-01 9.887814355940012234e-01 4.272352263931071537e-04 3.555066029018763042e-03 4.147906970334940251e-04 7.218152870697208592e-04 2.518628907749974875e-04
2.000000000000000000e+02 3.064602686289985603e-06 1.613607313121654674e-01 9.887788531727084163e-01 2.208257090636328015e-04 8.231596707922410674e-03 1.771878764973953437e-04 4.852449358616701329e-04 3.310901311058533632e-04
3.010000000000000000e+02 3.331627893160969998e-05 5.711614432876963715e-02 9.887767503032283134e-01 1.092786994553688072e-04 1.479085531308405249e-03 1.217292073656325179e-04 1.885582604832332289e-04 6.349226361210580675e-04
4.000000000000000000e+02 1.518952089218377649e-05 6.904172460235696862e-02 9.887759753526303985e-01 1.879247313964270503e-05 6.999164277834172762e-03 3.124255550053516180e-05 1.857389701491259267e-04 3.196839602047568197e-04
5.000000000000000000e+02 1.375596226269477432e-05 8.172800748560936357e-02 9.887755849734750635e-01 3.363764138095128937e-05 1.298684565401484955e-02 4.608790853961610659e-05 1.339376781613155307e-04 2.247765438535801353e-04
6.010000000000000000e+02 1.260709785362192008e-05 9.375747732958092384e-02 9.887751108846838388e-01 4.954008286710743939e-05 8.663791352989438574e-03 6.199054803488545187e-05 1.106994055130427736e-04 1.875702362317057412e-04
7.000000000000000000e+02 5.390718891659113533e-06 1.033761908353247744e-01 9.887748752904113037e-01 2.061523696870571381e-05 8.524755764976807773e-03 3.306534201027307130e-05 6.408831394116398621e-05 1.515801926765208518e-04
8.060000000000000000e+02 1.856813602727447729e-06 1.045780063104396612e-01 9.887748549313577495e-01 1.955197995858554762e-05 8.745455085822039214e-04 3.200207170825894226e-05 3.202334245411868682e-05 1.218531601808496502e-04
9.010000000000000000e+02 8.196922888617245662e-07 1.068182286087063643e-01 9.887747602957998039e-01 6.292216126975309233e-06 8.790127925802741771e-04 6.157553876757576212e-06 3.630820179297977875e-05 6.573355709135224518e-05
1.000000000000000000e+03 1.136217747423166992e-06 1.324630171683749136e-01 9.887746710182951926e-01 3.353952748587891372e-06 1.202604295729081977e-03 9.095851923544299777e-06 1.130845963132132450e-05 6.202948181014956942e-05


==> plot_data/results_borehole_wleja/sobol_t_relerr_borehole_sai_pce.txt <==
1.000000000000000000e+01 2.610016439985037712e-02 2.607613195336819345e+00 9.879213837541864773e-01 9.381033417060076485e-02 1.359352016657550677e-01 9.379905224666396091e-02 3.562140807962863587e-01 1.060723162567002303e-01
2.400000000000000000e+01 6.503319493914941525e-03 2.464292401917967723e+00 9.884012347478075000e-01 5.265781847375466951e-02 1.702621779087114817e-01 5.264602420724157766e-02 3.280393818589599775e-02 5.215715368805377145e-02
3.100000000000000000e+01 3.522846571780823693e-03 2.371452808756680408e+00 9.887120701473650630e-01 1.589917002669620841e-02 1.924983268551153648e-01 1.588691812058091665e-02 1.174741645061139553e-02 1.770873527330786221e-02
4.100000000000000000e+01 1.606926350139986723e-04 2.359713383214622429e+00 9.887513747826395250e-01 1.670007783438163943e-04 1.953100541116193911e-01 1.794527058484695465e-04 8.289570462916966490e-03 9.072334125508472362e-04
5.400000000000000000e+01 1.719544331831469462e-04 9.430019665562009434e-01 9.887734776400520786e-01 1.218405872023504066e-03 1.968912174723085884e-01 1.205971192620885948e-03 4.025641062246294107e-04 1.738702118733152172e-03
6.600000000000000000e+01 4.998014688816826743e-05 1.052614320363069789e+00 9.887748991235218998e-01 6.032718652222305092e-04 2.106774736346332388e-01 5.908295274934625019e-04 3.378308497529228216e-04 1.445423241732166769e-03
7.000000000000000000e+01 7.378595110510714674e-05 2.678397789940417439e+00 9.887751334851514473e-01 6.241346682167370815e-04 2.254311150422669829e-01 6.116925902275681523e-04 3.117055068186346521e-04 7.581017341400494904e-04
8.100000000000000000e+01 1.931275691503758318e-04 1.612958052289494848e+00 9.887810921815272103e-01 4.313096956319253808e-04 1.193734481265059516e-01 4.188652169976252540e-04 9.032247760676735552e-04 9.320926445931986210e-04
9.200000000000000000e+01 2.168819465913515666e-04 1.138693357180785348e+00 9.887852454108192468e-01 7.711504927315897566e-04 1.151323352074338363e-01 7.587102450659326128e-04 5.047163612869509826e-04 1.245104531245805725e-03
1.010000000000000000e+02 1.688069191599985168e-04 1.126866208285818072e+00 9.887856552819618283e-01 4.227449987466671459e-04 1.778174146205095119e-01 8.742692896392084516e-04 5.612319138126105767e-04 6.658705797133843314e-04
2.000000000000000000e+02 4.937646910149230683e-05 2.116360151128311162e-01 9.887779641287236521e-01 6.962879282631750934e-07 1.107124658931319533e-02 1.314614496913085916e-05 5.848069693324936102e-04 5.234635094056423960e-04
3.000000000000000000e+02 3.246828922324282999e-05 9.646227306063405449e-02 9.887766948495377850e-01 3.057743385086440248e-05 3.355173152592932136e-03 4.301234807847395639e-05 3.603476018618383190e-04 6.847189782221441970e-04
4.000000000000000000e+02 1.262269223166678408e-05 1.296675181249246599e-02 9.887757379823597370e-01 4.950482491952439831e-06 7.508396038425271292e-03 7.499304289699797577e-06 2.877535485184198882e-04 1.286570317948631679e-04
5.000000000000000000e+02 2.024756496314279448e-05 6.117618775546571075e-02 9.887754029927785515e-01 3.602774816615831834e-05 2.800595482838741227e-04 4.847804505118244234e-05 2.135793368299180792e-04 2.134593187824723065e-04
6.000000000000000000e+02 9.337757611177754371e-06 1.048783889869252944e-01 9.887750716819988517e-01 3.202031030137680585e-05 5.439985152116910911e-04 4.447057340464864554e-05 7.469886435540675645e-05 1.667183141569658210e-04
7.000000000000000000e+02 1.650632402486692991e-06 1.044206046611237809e-01 9.887750804806023641e-01 1.167126172898370811e-05 1.520674881234112012e-03 7.784546549081350259e-07 7.368839754080294647e-05 1.355560866247880459e-04
8.000000000000000000e+02 1.225233983619954494e-06 1.106758416331335704e-01 9.889632503698082555e-01 6.022213133560316332e-06 1.676998229136153105e-04 5.971152194018225304e-06 5.453428194367364535e-05 7.178220860962894532e-05
9.000000000000000000e+02 2.850327828015181149e-06 1.233456460710106034e-01 9.889633555763199801e-01 1.828524048116933042e-06 7.959262808957860919e-04 1.427850401065137141e-05 4.755074767789852695e-05 7.848868152246057505e-05
1.000000000000000000e+03 4.837249858888159204e-06 1.275056252208454644e-01 9.828471955714560560e-01 3.134477900523615121e-06 1.832082248697417762e-03 9.315285903517028690e-06 6.613483905192495853e-05 7.614599084220827305e-05


==> plot_data/results_comparisons/cantilever_ipce_cv_errors.txt <==
5.000000000000000000e+00 5.000000000000000000e+00 3.983035062331473455e+02 3.881356182355251860e+01
1.500000000000000000e+01 1.500000000000000000e+01 1.206681821180973202e+01 6.522930446107070290e-01
3.500000000000000000e+01 3.500000000000000000e+01 2.906726710498332977e-01 5.365414372722665873e-03
7.000000000000000000e+01 7.000000000000000000e+01 8.171343244612216949e-03 1.051277652274584644e-04
1.260000000000000000e+02 1.260000000000000000e+02 1.245692837983369827e-04 9.396120066266078745e-07
2.100000000000000000e+02 2.100000000000000000e+02 2.828543074429035187e-06 3.496627768494250151e-08


==> plot_data/results_comparisons/cantilever_ols2.txt <==
5,10,371.2315706638619,40.12438211314856,618744.7783053345,3614501834.840838
15,30,13.05641783506144,0.5695768501748609,618751.6771077598,3614104480.030679
35,70,0.3659665173618123,0.00702693075039676,618751.5236307373,3614103571.136666
70,140,0.006527332821860909,0.0001032950477991546,618751.5236282491,3614103649.780023
126,252,0.0001428689574822783,1.533268776969047e-06,618751.5236242943,3614103649.412485
210,420,9.981333278119564e-06,1.128758728167472e-07,618751.5236242965,3614103649.415996


==> plot_data/results_comparisons/cantilever_ols5.txt <==
5,25,460.3156041568145,42.48761653391218,618760.7505022985,3614683213.223118
15,75,11.8241366611328,0.4660378351039015,618751.5667377952,3614101731.344302
35,175,0.2396991499699652,0.006021243493688549,618751.5237535053,3614103649.551879
70,350,0.005802351050078869,8.436193871401998e-05,618751.5236217341,3614103649.627238
126,630,0.0001415635924786329,1.272934833230737e-06,618751.5236242724,3614103649.419917
210,1050,4.021218046545982e-06,2.351601084200077e-08,618751.5236242994,3614103649.416011


==> plot_data/results_comparisons/cantilever_psam.txt <==
5,9,392.9979809343349,38.72333083029491,618751.5234968277,3614099857.058934
15,45,9.729605788248591,0.4140597851040499,618751.52362429,3614103648.739769
35,165,0.2544055137550458,0.004828206232360537,618751.523624297,3614103649.41596
70,494,0.005762445973232388,6.157975353412107e-05,618751.5236242716,3614103649.415998
126,1278,0.0001133072655647993,8.370615952435954e-07,618751.5236243159,3614103649.415921
210,2958,2.75962520390749e-06,7.768558778158279e-08,618751.5236243717,3614103649.416137


==> plot_data/results_comparisons/ishigami_ipce_cv_errors.txt <==
4.000000000000000000e+00 4.000000000000000000e+00 1.761551666262648297e+01 5.091419715379931432e+00
1.000000000000000000e+01 1.000000000000000000e+01 1.761549921840536825e+01 5.091419660729248342e+00
2.000000000000000000e+01 2.000000000000000000e+01 2.311417853158718216e+01 6.757390445103310661e+00
3.500000000000000000e+01 3.500000000000000000e+01 2.338436429495541091e+01 5.087570889061229451e+00
5.600000000000000000e+01 5.600000000000000000e+01 1.036961097707055934e+01 3.655158194787407222e+00
8.400000000000000000e+01 8.400000000000000000e+01 6.309856469898922349e+00 1.793583233974841429e+00
1.200000000000000000e+02 1.200000000000000000e+02 2.483043627873991355e+00 8.584042216980396489e-01
1.650000000000000000e+02 1.650000000000000000e+02 8.600284066002630290e-01 2.442563412317458604e-01
2.200000000000000000e+02 2.200000000000000000e+02 3.652618308146031723e-01 1.218520123133269017e-01
2.860000000000000000e+02 2.860000000000000000e+02 1.248581074025760795e-01 2.878892626928918064e-02
3.640000000000000000e+02 3.640000000000000000e+02 3.132577147119341987e-02 1.157189913707016952e-02
4.550000000000000000e+02 4.550000000000000000e+02 3.334879356053921384e-03 6.138490751039939576e-04
5.600000000000000000e+02 5.600000000000000000e+02 1.536769905768675670e-03 4.465729323518130567e-04
6.800000000000000000e+02 6.800000000000000000e+02 1.206731564775687104e-04 2.742564079888743178e-05


==> plot_data/results_comparisons/ishigami_ols2.txt <==
4,8,13.08761800949068,3.385932893631213,3.974618294647101,4.290214472281375
10,20,18.86583481268469,4.304610946286799,3.683695741843514,8.336840339686031
20,40,46.17410075570397,5.824068170979269,4.227235832011711,28.30961003713252
35,70,24.5738675750289,2.633816303980343,3.102053894747772,15.8626838857982
56,112,29.24916525883894,2.503921595144601,3.219962847704337,17.6410464089813
84,168,10.09691087793549,0.8868877776979565,3.504102379725754,13.55379924826862
120,240,15.4835739625561,0.7427904869882628,3.531759776003879,14.09179113190271
165,330,3.330435030958188,0.15653729664365,3.500002598914224,13.90745875123247
220,440,2.863735167007994,0.1002405967125719,3.499874662342619,13.86544583988631
286,572,0.3148232757454945,0.01548610583292837,3.499473893285447,13.84324060861248
364,728,0.6625375489364914,0.01143887110318705,3.500099649489442,13.84244678973517
455,910,0.07434435473190765,0.001468632027635531,3.500004645902882,13.84465511725028
560,1120,0.04696334668434043,0.001170729236208058,3.500002841799131,13.84441264729789
680,1360,0.003501713443993415,6.749461147524769e-05,3.499999564595512,13.84460389959142


==> plot_data/results_comparisons/ishigami_ols5.txt <==
4,20,14.32061248441314,3.424683091982571,3.647190635865515,3.265120674178811
10,50,15.66110308972087,3.513695587041237,3.617760417740814,4.221695095330502
20,100,11.84665651376482,2.772412741220222,3.498235592746933,5.76755422798598
35,175,13.68797676385253,2.034903062858171,3.406894467817125,11.03093599133338
56,280,8.70179510614067,1.544684602300191,3.482917759781934,12.32963339023535
84,420,6.420629337912571,0.5832511270360299,3.509579304458935,13.61597667845412
120,600,4.281565897085567,0.3889312939627615,3.507075717720014,13.70249351614461
165,825,0.7918941818097669,0.07849657468486607,3.499187775893372,13.85169044156653
220,1100,0.6203767834216294,0.05164272838981619,3.499589036892872,13.8406611243152
286,1430,0.1000608928191428,0.006124911074063314,3.500049216903206,13.84451577186422
364,1820,0.09318177208806128,0.004639926177296293,3.500050643435454,13.84416711814349
455,2275,0.01051196145651534,0.0003573426474794838,3.499997656019865,13.84461904081118
560,2800,0.01688843068556078,0.0003472758424933667,3.499993420363628,13.84465133469617
680,3400,0.0003514272908256011,1.419694340140763e-05,3.500000247147747,13.84458580109198


==> plot_data/results_comparisons/ishigami_psam.txt <==
4,8,15.49360009396534,4.552223931666783,6.594719113293307,4.085023433289523
10,27,15.2017299004097,4.290585805667925,1.645134237193046,4.207907377883659
20,64,11.07374955391655,3.059599508005476,3.940063008083364,10.6665848077269
35,125,11.94926017070253,2.333170001407653,3.441658807857142,17.16952084923785
56,216,3.929731816686648,1.486669495022471,3.504978362620625,10.60228406407438
84,343,3.634899754580101,0.6077734526243339,3.499702369954367,14.8058551881936
120,512,1.147685100567984,0.3498061392072407,3.500013193600133,13.58684535060645
165,729,0.5117402940285071,0.08242370721405502,3.49999954832792,13.88491202902373
220,1000,0.1843445073071717,0.04642028180669303,3.500000012313949,13.83909419292977
286,1331,0.04313004945203104,0.006444794042656588,3.499999999726145,13.84513261923094
364,1728,0.01755322028917572,0.003978153694883911,3.500000000005054,13.84454223778988
455,2197,0.002524913034868348,0.000356999008819523,3.499999999999919,13.84459105245377
560,2744,0.001169676377853257,0.0002379155467092432,3.500000000000001,13.84458775999853
680,3375,0.0001169854325393516,1.520480797966906e-05,3.49999999999999,13.84458794966992


==> plot_data/results_comparisons/mero5_ipce_cv_errors.txt <==
6.000000000000000000e+00 6.000000000000000000e+00 3.120459311267321789e-01 8.827709801129664247e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.930787538244294055e-01 3.990632952627990587e-02
5.600000000000000000e+01 5.600000000000000000e+01 9.645908030320882176e-02 9.062987919613818902e-03
1.260000000000000000e+02 1.260000000000000000e+02 1.898442273524536539e-02 3.986826046873003480e-03
2.520000000000000000e+02 2.520000000000000000e+02 4.990196603232965877e-03 9.060105518226307291e-04


==> plot_data/results_comparisons/mero5_ols2.txt <==
6,12,0.4359700370029753,0.05685610555857837,1.026439746886191,0.03733789305225673
21,42,0.1729186346203875,0.01455439263645432,1.040682884294994,0.04539097412238948
56,112,0.06119810877331866,0.003587373541707545,1.041368918572431,0.04803954586787796
126,252,0.02329547065139348,0.0009615618449080236,1.041742478069424,0.04816088020404642
252,504,0.007224777251526593,0.0002518795784736654,1.041799340578868,0.04825261871738801


==> plot_data/results_comparisons/mero5_ols5.txt <==
6,30,0.4000667369923261,0.05179598191513935,1.030797931847277,0.04256712469549372
21,105,0.1589883566245327,0.01232564617862816,1.04095833898491,0.04693702613300398
56,280,0.05951456614860984,0.003066313187451634,1.041673078402795,0.04809559163542597
126,630,0.01495981208575925,0.0007402203401898847,1.04179209470642,0.04824753957388805
252,1260,0.004934160971272306,0.0001884753038303063,1.041802105923623,0.04825812068268584


==> plot_data/results_comparisons/mero5_psam.txt <==
6,11,0.4023829837897404,0.05156039385257856,1.039183608410097,0.04021421272749551
21,66,0.1608621690660783,0.01337463829694459,1.041632878627882,0.04740212516956049
56,286,0.06047375614374095,0.003550940410562393,1.041793989030895,0.04818272141153532
126,1001,0.02381584861052244,0.001052004786388201,1.041804633015728,0.04825551738490703
252,3002,0.009474393317826957,0.0003063303982072304,1.041805341867612,0.04826161161725646


==> plot_data/results_mero_wleja/cv_results_mero_dali.txt <==
1.700000000000000000e+01 4.435990609281710295e-01 6.497619319810966909e-02
2.100000000000000000e+01 2.155642351373237009e-01 1.170924371581692595e-02
3.000000000000000000e+01 7.655213167772689786e-02 4.729285528471238731e-03
4.100000000000000000e+01 5.250002048283164413e-02 2.488054842970276875e-03
5.000000000000000000e+01 3.309470153506710588e-02 1.509363688928538460e-03
6.300000000000000000e+01 3.273089765325765121e-02 1.189619698923350235e-03
7.100000000000000000e+01 1.332524261524992149e-02 8.008968400681455236e-04
8.400000000000000000e+01 1.217533861409081375e-02 6.428088352328031971e-04
9.000000000000000000e+01 1.051597365122880490e-02 5.683393225117938088e-04
1.000000000000000000e+02 8.430765447481558539e-03 4.908549906283267514e-04
2.000000000000000000e+02 1.840974307082854367e-03 7.967627384503884970e-05
3.010000000000000000e+02 7.638127191380572611e-04 3.339058293435482320e-05
4.010000000000000000e+02 6.080072339258446590e-04 1.708053657317285548e-05
5.000000000000000000e+02 2.560267269759997077e-04 9.978956628480903260e-06
6.000000000000000000e+02 1.867360995746469854e-04 6.587191364647708119e-06
7.010000000000000000e+02 1.535372581595861874e-04 4.332590139064591074e-06
8.010000000000000000e+02 1.048115473376576290e-04 3.035274561894121966e-06
9.000000000000000000e+02 8.235461784611430858e-05 2.467270346710567761e-06
1.002000000000000000e+03 5.546392787214582398e-05 1.976796154976088255e-06


==> plot_data/results_mero_wleja/cv_results_mero_dali_pce.txt <==
1.700000000000000000e+01 4.435990609281708075e-01 6.497619319810936378e-02 1.393554585136289425e+01
2.100000000000000000e+01 2.155642351373152632e-01 1.170924371581709596e-02 4.399279751507664571e+01
3.000000000000000000e+01 7.655213167773067262e-02 4.729285528470945563e-03 1.023350012407340586e+02
4.100000000000000000e+01 5.250002048282786937e-02 2.488054842969933400e-03 6.673064130378298842e+02
5.000000000000000000e+01 3.309470153507598766e-02 1.509363688928875647e-03 6.492882632194031203e+02
6.300000000000000000e+01 3.273089765325631895e-02 1.189619698923347416e-03 7.460009306103261224e+02
7.100000000000000000e+01 1.332524261524947740e-02 8.008968400690213421e-04 7.615279813389696528e+02
8.400000000000000000e+01 1.217533861409547669e-02 6.428088352328539378e-04 1.421284518400967727e+03
9.000000000000000000e+01 1.051597365121881289e-02 5.683393225115259025e-04 1.773751567819386310e+03
1.000000000000000000e+02 8.430765447476229468e-03 4.908549906278068765e-04 2.035669264761176692e+03
2.000000000000000000e+02 1.840974307114828790e-03 7.967627384641676224e-05 6.383794745457979843e+03
3.010000000000000000e+02 7.638127192675092658e-04 3.339058293477531068e-05 1.946107405409358762e+04
4.010000000000000000e+02 6.080072339351705324e-04 1.708053657213575173e-05 3.074050927915580905e+04
5.000000000000000000e+02 2.560267271078942031e-04 9.978956630071148326e-06 3.940383745044389070e+04
6.000000000000000000e+02 1.867360996308242704e-04 6.587191365023316409e-06 5.506409865177280153e+04
7.010000000000000000e+02 1.535372581489280464e-04 4.332590138527678912e-06 6.486882218873908278e+04
8.010000000000000000e+02 1.048115473301081124e-04 3.035274560407627424e-06 8.387151569177900092e+04
9.000000000000000000e+02 8.235461789896092455e-05 2.467270347812707551e-06 1.182425058185348025e+05
1.002000000000000000e+03 5.546392772981523223e-05 1.976796154195361894e-06 1.267499831605266372e+05


==> plot_data/results_mero_wleja/cv_results_mero_sai_pce.txt <==
1.700000000000000000e+01 4.435990609281705854e-01 6.497619319810926664e-02
2.000000000000000000e+01 2.152071393615493378e-01 1.248697807034065965e-02
3.100000000000000000e+01 1.584903770563960146e-01 8.925252413877307264e-03
4.300000000000000000e+01 5.263211874081741293e-02 2.196658875063258170e-03
5.000000000000000000e+01 2.765790367263021299e-02 1.606781316685573866e-03
6.000000000000000000e+01 2.227455846096515479e-02 9.320883556501263984e-04
7.000000000000000000e+01 1.939585463353665773e-02 7.945630526834280161e-04
8.100000000000000000e+01 1.177040784142957541e-02 7.547920938678853676e-04
9.000000000000000000e+01 1.149955308144479105e-02 6.924520044401939571e-04
1.010000000000000000e+02 9.262887799468488836e-03 4.040434741363768960e-04
2.020000000000000000e+02 4.819322127741498818e-03 9.842573144699564419e-05
3.010000000000000000e+02 2.103767700333158963e-03 3.465377850633803041e-05
4.000000000000000000e+02 7.017034776537478535e-04 1.968102081034258502e-05
5.000000000000000000e+02 6.121744887322977391e-04 1.123968203192910099e-05
6.000000000000000000e+02 5.241560698416858344e-04 7.462031906078900479e-06
7.000000000000000000e+02 2.708193224125743370e-04 5.306334236079471612e-06
8.030000000000000000e+02 1.837865685517803271e-04 3.534622466796456161e-06
9.010000000000000000e+02 1.481547027876173317e-04 2.308171753328515489e-06
1.000000000000000000e+03 1.645084803352236946e-04 2.026479844154891980e-06


==> plot_data/results_mero_wleja/mero_SA_Saltelli_1e4.txt <==
6.884559497874134237e-01 7.193727407889276559e-01
2.958305582744127915e-01 2.812155096296960477e-01
1.762984584932041771e-02 1.148520014237906436e-02
1.219710509288280016e-02 2.404061003878754394e-03
9.188128406193188727e-03 1.075774103081597935e-04
9.189406880680889983e-03 4.956184901991882832e-07
9.177452529465831427e-03 -2.822674698949581622e-05
9.168095349590413279e-03 -6.207328055022494306e-06
9.163647708701930933e-03 -3.542139033652149266e-06
9.161788887623549885e-03 1.240500931841381450e-06
9.162035650278708282e-03 -2.221575030551250302e-07
9.162200188356622518e-03 2.945323035233382284e-08
9.162160007850523105e-03 -1.412249777152007608e-08
9.162158781040596889e-03 -4.929148066233401201e-09
9.162161502108336075e-03 -7.770533416952044978e-09
9.162162584333716567e-03 -1.072823546459900985e-08


==> plot_data/results_mero_wleja/mero_SA_Saltelli_1e5.txt <==
6.950693914033756471e-01 7.203675895604914059e-01
2.668830573531947303e-01 2.912537867223641830e-01
6.390622740677632391e-03 9.446455755430923848e-03
2.152178130561564415e-04 2.628703234452499111e-03
-2.055274634212743683e-03 9.248688081995329281e-05
-2.120422305747907306e-03 5.375414674500688013e-05
-2.114635028508160802e-03 -3.260549548266234431e-06
-2.112104676908052245e-03 4.786792975428832548e-07
-2.115811972766632430e-03 -9.514141468861786532e-07
-2.116479941867243156e-03 9.302116133001078405e-08
-2.116299639650920210e-03 7.849196412419101860e-08
-2.116302456055984237e-03 2.658562684315827166e-08
-2.116300850679304121e-03 1.359674702221439411e-09
-2.116312831268049588e-03 5.894650463396930602e-09
-2.116310914569337516e-03 -4.941714743698784338e-10
-2.116310853518014665e-03 2.187166163741999978e-10


==> plot_data/results_mero_wleja/mero_SA_dali_Saltelli_1e4_S1.txt <==
8.486401541847414798e-01 1.241532938828525806e-01 1.277561687553613323e-02 9.986420315583050336e-03 8.067668206407611550e-03 8.199675080504781680e-03 8.212935996909965369e-03 8.201449487121724446e-03 8.199748343490442445e-03 8.199236294532936606e-03 8.199312491265906694e-03 8.199447188127663086e-03 8.199429438592708425e-03 8.199436138591529796e-03 8.199429354759438238e-03 8.199430950877696633e-03
7.060463853742167117e-01 2.711167473999425148e-01 1.676156005756605782e-02 1.193200894967737583e-02 9.102433832622344387e-03 9.173412317858606335e-03 9.186868638229624476e-03 9.177468928840000831e-03 9.176194831645339764e-03 9.175245683286226486e-03 9.175116215560063376e-03 9.175249634185133132e-03 9.175233025101071915e-03 9.175237201595272743e-03 9.175231620334988944e-03 9.175233265141085823e-03
6.890020605022623146e-01 2.951404230835961706e-01 1.627398730329681492e-02 1.168881572850000508e-02 9.048596697808008321e-03 9.109918507524591633e-03 9.127614976226716692e-03 9.118987042079472125e-03 9.117355254300050366e-03 9.116409838417089892e-03 9.116241324254922146e-03 9.116376659157985826e-03 9.116357293031672124e-03 9.116361401710293411e-03 9.116356264153900948e-03 9.116357874278349649e-03
6.883996208115407134e-01 2.965816202399270685e-01 1.751950609470883172e-02 1.178342220805123942e-02 9.244507692851173034e-03 9.301970901784016935e-03 9.319455598147282499e-03 9.310400415556568249e-03 9.309157406928749573e-03 9.308214071124497335e-03 9.308044046919013506e-03 9.308182206621024024e-03 9.308163518034826348e-03 9.308167950850987360e-03 9.308162715917467703e-03 9.308164250556593550e-03
6.878358451762246473e-01 2.961665634143875736e-01 1.802075712826756160e-02 1.217621291037222081e-02 9.310426904253064906e-03 9.371865792114145166e-03 9.388024707255838985e-03 9.379079862519196925e-03 9.377830531442248041e-03 9.376886785988520004e-03 9.376712284754468857e-03 9.376851380433827085e-03 9.376831179433581243e-03 9.376835382808956440e-03 9.376830329326266839e-03 9.376831852474881018e-03
6.889580589483894624e-01 2.953989076033578520e-01 1.770351121510727738e-02 1.200909359153999600e-02 9.242186427517926767e-03 9.207146468312213047e-03 9.223574011114428831e-03 9.214660946171765454e-03 9.213385497278762590e-03 9.212442325117104619e-03 9.212267948465963432e-03 9.212405904622666605e-03 9.212385962297483036e-03 9.212390260555813892e-03 9.212385195026080373e-03 9.212386717672023731e-03
6.888324605635812725e-01 2.954855211812864590e-01 1.758748001200054895e-02 1.212395941980554288e-02 9.156192234631172627e-03 9.120998957120185144e-03 9.137272163851739570e-03 9.128337604949566392e-03 9.127085046699328491e-03 9.126147114911133812e-03 9.125972069694751262e-03 9.126109893145882210e-03 9.126089951982340603e-03 9.126094098331878623e-03 9.126089071851984855e-03 9.126090600353117810e-03
6.889163522153967101e-01 2.956053585998895117e-01 1.771446172209474590e-02 1.226211232061847137e-02 9.254474222700977831e-03 9.251368957113197122e-03 9.257276983458479630e-03 9.248384232970382687e-03 9.247109773300059288e-03 9.246172217599105819e-03 9.245999984824967641e-03 9.246137261525946491e-03 9.246117725621925271e-03 9.246121816755527301e-03 9.246116800107926498e-03 9.246118327194836548e-03
6.890702957198950873e-01 2.957705662425168525e-01 1.775877415565463996e-02 1.228435155153550888e-02 9.266397082920381501e-03 9.263538500138467080e-03 9.269441120575672502e-03 9.260554014679567292e-03 9.259266324876707505e-03 9.258322885593851109e-03 9.258151769887788124e-03 9.258288847956513967e-03 9.258269129839021006e-03 9.258273290123925775e-03 9.258268264866802155e-03 9.258269794374241260e-03
6.889485769838280538e-01 2.959565174878805993e-01 1.769950113888772367e-02 1.225388885874466663e-02 9.235959318059228443e-03 9.243158108118791280e-03 9.238622677866631036e-03 9.229728584195783306e-03 9.228438281467762558e-03 9.227494252182204953e-03 9.227324507196165565e-03 9.227461502593216347e-03 9.227441807798820311e-03 9.227445960839011571e-03 9.227440932954675268e-03 9.227442464489749377e-03
6.884418609494936669e-01 2.958521904595141083e-01 1.762115001683691937e-02 1.219078460490148445e-02 9.182720507303392121e-03 9.182122232531385667e-03 9.167683853134983921e-03 9.161170697466374316e-03 9.156147811511724036e-03 9.155205256249219353e-03 9.155034470484282871e-03 9.155171322496463704e-03 9.155151606363102351e-03 9.155155713136634704e-03 9.155150685219153039e-03 9.155152214903596389e-03
6.884425991267512090e-01 2.958278969943470837e-01 1.762770267829540799e-02 1.219634168252327344e-02 9.188732958787583852e-03 9.189606511603002487e-03 9.178163583213218638e-03 9.167907218721614918e-03 9.164104115358345445e-03 9.163161259510842899e-03 9.162990602783189012e-03 9.163127523619364959e-03 9.163107755400287657e-03 9.163111857404889968e-03 9.163106830886008289e-03 9.163108359747205653e-03
6.884430641681800189e-01 2.958305673329081897e-01 1.763060340742199014e-02 1.219828849463874820e-02 9.188445813200498205e-03 9.189120110430713459e-03 9.177373984260200207e-03 9.168484572362103208e-03 9.163842101061355633e-03 9.162316063337814370e-03 9.162145462199244167e-03 9.162282363055600232e-03 9.162262587947073850e-03 9.162266687222286529e-03 9.162261660669862237e-03 9.162263189528280574e-03
6.884524617123488621e-01 2.958294324925798136e-01 1.763154327894265322e-02 1.219835941635401960e-02 9.188650426624075940e-03 9.189338241388242748e-03 9.178019848167993239e-03 9.168827258274151251e-03 9.164116484880616489e-03 9.162357203969226371e-03 9.162600593801863494e-03 9.162737507198920675e-03 9.162717726881484601e-03 9.162721826300799025e-03 9.162716799916143309e-03 9.162718329020663396e-03


==> plot_data/results_mero_wleja/mero_SA_dali_Saltelli_1e4_T.txt <==
8.755303082029990414e-01 1.084166025368920733e-01 6.932533659356569615e-03 1.216823611368691906e-03 -3.047352674177948803e-05 -4.894916171181648578e-05 -7.488903930724582536e-06 -1.527548577338473853e-06 -2.994061688713627263e-07 1.198060036193664707e-07 -1.063405260498631358e-07 2.836827805576086606e-08 -1.147131740642809089e-08 -9.972070999228981006e-09 -9.324447357090536765e-09 -1.042605223478350918e-08
7.420771529957290724e-01 2.626452434066772756e-01 9.798527326071749047e-03 1.724557017701241340e-03 8.098105082263475560e-06 -3.655270738142560978e-05 -1.389356544267906891e-05 -2.222979892432817792e-06 -7.504107751481885859e-07 2.216634238975973899e-07 -1.453725766391550590e-07 1.728909742761227297e-08 -8.353783686915918889e-09 -9.333426192053084080e-09 -7.460490411190199699e-09 -9.269710169341333001e-09
7.228301672196169037e-01 2.816917593390255159e-01 1.095299414417234482e-02 1.687775874377998257e-03 6.178585414005586440e-06 -3.767005301986158953e-05 -1.249978305922505730e-05 -2.036112356234062106e-06 -8.832779799459770163e-07 2.515633465156079853e-07 -1.443214921226082015e-07 1.870083154177543076e-08 -9.156407793868199811e-09 -9.514318933610383919e-09 -8.066098336345939714e-09 -9.898065635856823476e-09
7.196235815795674062e-01 2.817526865393976676e-01 1.111068871588368617e-02 2.021437325210284110e-03 9.750131947739492790e-06 -3.700612295889408828e-05 -1.291088882470338593e-05 -1.948140453742837017e-06 -9.013664692924814098e-07 2.449204313235091734e-07 -1.507324697554185089e-07 1.632409708602913847e-08 -9.729043749950520222e-09 -9.796186866607893789e-09 -8.499375630160730127e-09 -1.039192244766019451e-08
7.190040415713997435e-01 2.817505903938474776e-01 1.186614587565455389e-02 2.124845207968994662e-03 1.121857609770626417e-05 -3.701271493250018828e-05 -1.264473719752805005e-05 -1.943073143474748164e-06 -8.735141937269314123e-07 2.431015694680375579e-07 -1.499257454697644892e-07 1.740505740713906941e-08 -9.607595823074647485e-09 -9.801435904717521414e-09 -8.531092840455425370e-09 -1.039734713017619249e-08
7.196828549320176682e-01 2.805674149187334376e-01 1.158997359261564053e-02 2.123330063872742694e-03 1.284242047222993095e-04 -3.636937741022533562e-05 -1.264160281870197016e-05 -1.938291678050856520e-06 -8.676746704857043486e-07 2.390345131039236928e-07 -1.493334094455499240e-07 1.702307599688727704e-08 -9.623561292563920719e-09 -9.865134831892210849e-09 -8.603472471014525347e-09 -1.046435667453926310e-08
7.198770570452480699e-01 2.807691683439771935e-01 1.151157221250708601e-02 2.367703589084626647e-03 1.283367653465013159e-04 -3.711227780037307770e-05 -1.270400072022214446e-05 -1.989980532660920863e-06 -8.650714361250245224e-07 2.419372389296275477e-07 -1.505114141357698886e-07 1.657538328685314467e-08 -9.801255720336695270e-09 -1.001510137973289038e-08 -8.719226245818718153e-09 -1.059997551369785394e-08
7.197063158808704175e-01 2.807539275072950535e-01 1.151285312810415053e-02 2.364858102646944828e-03 7.990613689151246574e-05 4.808265450419493250e-05 -1.270171462982002053e-05 -1.982286177803847608e-06 -8.693457214169573962e-07 2.444828979700188521e-07 -1.502485062096808015e-07 1.689157994205846485e-08 -9.804209269394884971e-09 -9.998201052964777435e-09 -8.690374322669641322e-09 -1.057148604654788521e-08
7.193127123331314321e-01 2.805216292216617946e-01 1.154781302795457147e-02 2.394515605460545253e-03 7.977830095180302324e-05 4.855983566951972859e-05 -1.273888867763197681e-05 -2.005677970175094884e-06 -8.669131067417396738e-07 2.434165951807081018e-07 -1.498458103189559237e-07 1.712140622489014458e-08 -9.825561028112448258e-09 -9.931387795276472059e-09 -8.638552131826852672e-09 -1.051941469018132934e-08
7.192282723251258725e-01 2.807422890015287553e-01 1.148334049176885641e-02 2.394513528874543142e-03 7.951859263471087048e-05 1.943345812094013030e-07 -1.278882841270358326e-05 -2.010179894767532927e-06 -8.678629625709934743e-07 2.432668347968378117e-07 -1.500001331784917582e-07 1.693363073981548947e-08 -9.784304257556368022e-09 -9.923963555071021666e-09 -8.622165183345910266e-09 -1.050254998536913734e-08
7.193519557580833057e-01 2.812596452187512419e-01 1.146292444201026106e-02 2.408397331310362880e-03 9.944086324470313341e-05 2.508398501452124962e-06 -2.300389397102911034e-05 -4.581925833843940562e-06 -8.697084941304956032e-07 2.443763083059068716e-07 -1.502412706288140479e-07 1.678841648271766246e-08 -9.734906477924762119e-09 -9.933848333342792969e-09 -8.605468038984172180e-09 -1.048799771504239386e-08
7.193591029980774820e-01 2.812315257620774389e-01 1.148209102587200749e-02 2.401821979673352155e-03 1.087663074403425611e-04 2.409131685356591975e-06 -2.784590542922973542e-05 -4.982159292669076042e-06 -8.692112412021255542e-07 2.442464338501933971e-07 -1.502185690250360720e-07 1.678421749645035106e-08 -9.729243505583539112e-09 -9.923646368123688342e-09 -8.598090675876403483e-09 -1.048018386740277009e-08
7.193666279044921286e-01 2.812295233237114833e-01 1.148774609398479224e-02 2.405239941373678216e-03 1.087474269249577824e-04 2.280137934749274497e-06 -2.791335665692136830e-05 -5.902559106314811364e-06 -2.798144551567436986e-06 2.444347900004721520e-07 -1.502424314539181319e-07 1.678386361226583065e-08 -9.730402661342011294e-09 -9.925567696519821385e-09 -8.599682745300239213e-09 -1.048144288579830506e-08
7.193721568963274970e-01 2.812162964313671409e-01 1.148690923856237125e-02 2.406096055289004641e-03 1.085150127697801067e-04 5.185078003323719324e-07 -2.810829588392388455e-05 -5.887358812690683202e-06 -2.455741567286673390e-06 1.131299065132863228e-06 -1.502588918767233553e-07 1.678061793044155892e-08 -9.732068481880148165e-09 -9.928271024991159506e-09 -8.601932279895783632e-09 -1.048372041627877878e-08


==> plot_data/results_mero_wleja/mero_SA_dali_Saltelli_1e5_S1.txt <==
8.672627938134954695e-01 1.140242651996588585e-01 5.771685707233444040e-03 1.947115757713891327e-03 5.955549554804199196e-04 5.796230845155721971e-04 5.836473986742771484e-04 5.875936424905297151e-04 5.836539360817115515e-04 5.833428041694049349e-04 5.835110242389370200e-04 5.835176449915286962e-04 5.835081273780035960e-04 5.835025994886612524e-04 5.835033614808962958e-04 5.835034205315529129e-04
7.142812790172097248e-01 2.447642114192002949e-01 6.239977753167516052e-03 1.731451896102039856e-04 -1.710545351710205178e-03 -1.761942313314028650e-03 -1.748480222138403765e-03 -1.745393186984392627e-03 -1.750064006897023711e-03 -1.750500050036988761e-03 -1.750327463180202398e-03 -1.750322281226305600e-03 -1.750330700027881827e-03 -1.750339991542782404e-03 -1.750338267716000781e-03 -1.750338313726319817e-03
6.948592856514305138e-01 2.655450752544567528e-01 4.856072796103367596e-03 -5.056729701942291877e-04 -2.289235570753781618e-03 -2.338454486412751016e-03 -2.325593328835674767e-03 -2.322812822363874100e-03 -2.327328528103756507e-03 -2.327815617814283679e-03 -2.327624447786532606e-03 -2.327623094108802367e-03 -2.327630012349065584e-03 -2.327638946360788708e-03 -2.327637514415724883e-03 -2.327637568497660861e-03
6.946027986797741471e-01 2.671458458973208216e-01 6.130821395419624835e-03 -1.301717689309556895e-04 -2.041144473193795290e-03 -2.091553318161860908e-03 -2.079282786427605768e-03 -2.076146052686148914e-03 -2.080800530667989423e-03 -2.081296234359620960e-03 -2.081104549362316342e-03 -2.081102627557758836e-03 -2.081109886710037250e-03 -2.081118932108057696e-03 -2.081117431112644665e-03 -2.081117478375681899e-03
6.941116521559127506e-01 2.668949612918447567e-01 6.540401976281003463e-03 8.941717959038531600e-05 -2.084563818548301403e-03 -2.134832350807748438e-03 -2.122748282091394337e-03 -2.119654833683386110e-03 -2.124317604221887500e-03 -2.124809455452502174e-03 -2.124615497297834693e-03 -2.124613755404459493e-03 -2.124620873749026063e-03 -2.124629966219664014e-03 -2.124628453088445602e-03 -2.124628499020182314e-03
6.956672689853513614e-01 2.665049998316806890e-01 6.446254861580015018e-03 9.762142324676732459e-05 -2.065779688064835369e-03 -2.120069876355340759e-03 -2.108151675059753271e-03 -2.105055094138890033e-03 -2.109719315351753308e-03 -2.110202530589268526e-03 -2.110009016907102384e-03 -2.110007399413532311e-03 -2.110014653465991288e-03 -2.110023717330372552e-03 -2.110022210662163521e-03 -2.110022252425976848e-03
6.955325521590257631e-01 2.664871080984981266e-01 6.435987990377505484e-03 1.928910017960844064e-04 -2.059257824812566438e-03 -2.114209186839286804e-03 -2.102087268079938336e-03 -2.098966724653728803e-03 -2.103649471255981691e-03 -2.104131140708378946e-03 -2.103937062050308636e-03 -2.103935885036675810e-03 -2.103943150299953518e-03 -2.103952144209248788e-03 -2.103950628539560941e-03 -2.103950671685313537e-03
6.954957969687731723e-01 2.664596139262568886e-01 6.427015550238832260e-03 2.009028213934278113e-04 -2.064530170509343374e-03 -2.121815755197901596e-03 -2.117166829530185181e-03 -2.114059072559014516e-03 -2.118737046042105335e-03 -2.119220143138521653e-03 -2.119025793675433176e-03 -2.119024567473446440e-03 -2.119031809096336323e-03 -2.119040808677713321e-03 -2.119039293704933716e-03 -2.119039338596288239e-03
6.956853250937455879e-01 2.667956654014360107e-01 6.461859108056809513e-03 2.153555208138871891e-04 -2.052011225056805076e-03 -2.109201916864014183e-03 -2.104694806523253400e-03 -2.101555941525147086e-03 -2.106245294336784191e-03 -2.106730083076860296e-03 -2.106535047785018221e-03 -2.106533804322064090e-03 -2.106541026728370354e-03 -2.106550036071156047e-03 -2.106548519782214853e-03 -2.106548565045651515e-03
6.954989129793696101e-01 2.669404468982429224e-01 6.424084629853557375e-03 2.145482378571430052e-04 -2.052250662123581912e-03 -2.111652474577222025e-03 -2.104891193155221212e-03 -2.101753800202492851e-03 -2.106439034139344878e-03 -2.106924231173590723e-03 -2.106729295556717015e-03 -2.106728047944829516e-03 -2.106735241801578531e-03 -2.106744253874351033e-03 -2.106742740457607545e-03 -2.106742785421091869e-03
6.950508492000361249e-01 2.669064411507742207e-01 6.390181039133980764e-03 2.137192663831298468e-04 -2.055081825733409435e-03 -2.120376928223511714e-03 -2.114187363172776585e-03 -2.112766581897745997e-03 -2.115921599268152237e-03 -2.116405793530044648e-03 -2.116210741629266558e-03 -2.116209550818820648e-03 -2.116216700301122404e-03 -2.116225708451074938e-03 -2.116224197940296415e-03 -2.116224241088690994e-03
6.950707225127081834e-01 2.668844343227262383e-01 6.388007453120729540e-03 2.131444774955750800e-04 -2.056037627018243458e-03 -2.121529168527001418e-03 -2.115447827865922416e-03 -2.112491590499149339e-03 -2.116813763602802458e-03 -2.117297745193654369e-03 -2.117102783172027710e-03 -2.117101588675634419e-03 -2.117108730529872196e-03 -2.117117740173201333e-03 -2.117116229447670982e-03 -2.117116272430870881e-03
6.950651328405954565e-01 2.668839084132041961e-01 6.391837484923417433e-03 2.146063394857019994e-04 -2.054984577423511934e-03 -2.120281576470697902e-03 -2.114378318292808000e-03 -2.111846431080315230e-03 -2.115565967230530284e-03 -2.116246016933636797e-03 -2.116051041919293427e-03 -2.116049856797085158e-03 -2.116056993857272361e-03 -2.116066002430884267e-03 -2.116064491696979539e-03 -2.116064534751302233e-03
6.950719804120352174e-01 2.668794394794478109e-01 6.391191610829276976e-03 2.151965548413964510e-04 -2.055251741279232568e-03 -2.120558291555425020e-03 -2.114514137182661128e-03 -2.111943561995865450e-03 -2.115680514965585356e-03 -2.116335549194256482e-03 -2.116162979513322440e-03 -2.116161800721674379e-03 -2.116168936681236783e-03 -2.116177945114276673e-03 -2.116176434497372104e-03 -2.116176477552585578e-03


==> plot_data/results_mero_wleja/mero_SA_dali_Saltelli_1e5_T.txt <==
8.778325464083811536e-01 1.146684617448353455e-01 5.477159624803495074e-03 1.378231272550742119e-03 7.449695780947432474e-05 2.578060101857874395e-05 -7.832086971241298729e-06 4.692500085547255026e-07 -3.408378056565801750e-08 1.761230674184703805e-07 2.176801220945151526e-08 1.340322205144770813e-08 2.843282052845821798e-09 3.794859330356512753e-09 -7.458741805000979287e-10 -1.421339249747284839e-10
7.444460288257910285e-01 2.739057375017584506e-01 8.059115861694401972e-03 1.993346419225056586e-03 9.430790903632138610e-05 3.838584395706836006e-05 -7.381550927842266852e-06 6.189995864754531502e-07 -2.209952736634189276e-07 2.320414243697651219e-07 3.598621350139355018e-08 2.152127368999126762e-08 2.999997831929199461e-09 4.885805833603471242e-09 -7.357508529923451287e-10 5.413559934467710013e-11
7.238307275567943400e-01 2.921965854007748109e-01 8.922122972754239351e-03 1.890138167477694881e-03 8.961497005224617089e-05 3.511441286021129245e-05 -7.167447509614525419e-06 7.128772498623414149e-07 -2.533837269222689279e-07 2.235054500025210676e-07 3.336420474387988431e-08 1.963292263283098677e-08 2.929481337964447761e-09 4.626238432296474008e-09 -7.273605071474045396e-10 3.584793837280677654e-11
7.208518133516770288e-01 2.921614265426100143e-01 9.072473298607719450e-03 2.355325902062868106e-03 8.911378639408385632e-05 3.531615164303390331e-05 -7.296825870655061605e-06 6.655202526598507434e-07 -2.647077479558565366e-07 2.234889279168438379e-07 3.483103138148824326e-08 1.999706802398076882e-08 2.811039847547139614e-09 4.616683257679388498e-09 -7.255789914656084728e-10 3.161210031969327888e-11
7.203006193533552093e-01 2.920032161303545704e-01 9.785061257112625741e-03 2.425479640479693937e-03 8.864567918849543227e-05 3.534517683781656744e-05 -7.219820627109093891e-06 6.408789166237794582e-07 -2.657868384962818093e-07 2.226605631466613865e-07 3.458689214114269738e-08 1.964669792662291239e-08 2.878097640734410704e-09 4.576850991876144100e-09 -7.329569902549090979e-10 2.558054058840902414e-11
7.208051985336916267e-01 2.907873906891759175e-01 9.548014522378163796e-03 2.420886524271418944e-03 9.277581804117396281e-05 3.522937200522777411e-05 -7.213396584558938979e-06 6.301293902755906423e-07 -2.617994525649450874e-07 2.225613891008485220e-07 3.453903253433759854e-08 1.970014456652701898e-08 2.862446880396171468e-09 4.582269464581084028e-09 -7.308469569981588862e-10 2.575889652367691375e-11
7.207708345427824570e-01 2.908341424432613898e-01 9.519999679698713455e-03 2.610184852988911043e-03 9.283360913158749295e-05 3.490394580478707679e-05 -7.229876949847616701e-06 6.210781987610417139e-07 -2.608730169614676423e-07 2.233859396582710757e-07 3.479828153058948354e-08 1.965399005979765274e-08 2.840449062167540767e-09 4.609782499954053994e-09 -7.315493841751486993e-10 2.652057807982952407e-11
7.207604927217464708e-01 2.907974743010111607e-01 9.519281719949139464e-03 2.621421714637791299e-03 1.015875112891173962e-04 4.943288567540206753e-05 -7.218218788719555074e-06 6.182682786359094463e-07 -2.602328916476715141e-07 2.242131785446915855e-07 3.470130320349975307e-08 1.959285073000061249e-08 2.850171648286000708e-09 4.594563992507402082e-09 -7.311613486310048183e-10 2.598391766172801721e-11
7.204146250524960937e-01 2.906017673284532199e-01 9.548324475060180824e-03 2.620423590259247058e-03 1.018819531259300377e-04 4.932108430135879215e-05 -7.233793341076896591e-06 6.156745581942456425e-07 -2.596681685830216385e-07 2.254633242303813640e-07 3.474793211673767649e-08 1.958866813451110607e-08 2.843115858399180691e-09 4.597597235118719560e-09 -7.346081660578837709e-10 2.634761114526465646e-11
7.203139119232927490e-01 2.908131678170698398e-01 9.479052759549652304e-03 2.619413156976483151e-03 1.018075198599964503e-04 4.880163447421545801e-05 -7.237928996262423008e-06 6.167450451218274642e-07 -2.597651477522288649e-07 2.254722416505822862e-07 3.477430837812284290e-08 1.961549947020587022e-08 2.843199800576009497e-09 4.601918896497734893e-09 -7.338272686460230828e-10 2.671409722234607487e-11
7.203461143424102486e-01 2.912800663078483066e-01 9.439599268785656833e-03 2.628251079713294410e-03 9.326025874943212981e-05 5.443663813342293289e-05 -3.827147193218205584e-06 -3.380309856166393931e-07 -2.601368213167094384e-07 2.250527189006454275e-07 3.455002634400462732e-08 1.961081344233042137e-08 2.867393817014517005e-09 4.590079112347836673e-09 -7.328235599379110954e-10 2.698626571701498708e-11
7.203634930520225188e-01 2.912588549484534939e-01 9.444353497231178923e-03 2.626141113045016295e-03 9.195476100424511488e-05 5.481724015538692396e-05 -3.309763941161156079e-06 3.208768803819463300e-07 -2.602561324533042669e-07 2.250288146980347264e-07 3.455691026204007871e-08 1.960883211572540970e-08 2.867584503645841899e-09 4.588982193113086008e-09 -7.331541786776843809e-10 2.682218484712399347e-11
7.203627778108531166e-01 2.912582616517208622e-01 9.447624744924647960e-03 2.628311886972657142e-03 9.191710182085655002e-05 5.446490259940298681e-05 -3.223268460671640861e-06 5.790671919895819064e-07 -6.781042844093079125e-07 2.250397829405928040e-07 3.455548040558848681e-08 1.961185437070594166e-08 2.867480510809801656e-09 4.589065250350606179e-09 -7.330559709715017994e-10 2.679896461863955602e-11
7.203688950973139438e-01 2.912506903069373987e-01 9.447601195199771193e-03 2.629537722995447732e-03 9.231009223670002368e-05 5.414323735708820084e-05 -3.236047192430783700e-06 5.660653488122919425e-07 -6.403704593039344072e-07 1.263966046931301408e-08 3.455002091029193675e-08 1.960770345766221195e-08 2.867730528789951050e-09 4.589383845744525202e-09 -7.330219382479461348e-10 2.682503103069529951e-11


==> plot_data/results_mero_wleja/mero_SA_dali_pce_S1.txt <==
8.802505162445234399e-01 1.125978548120169509e-01 5.735914257268029740e-03 1.346094315787740945e-03 5.521007566524457259e-05 1.371591628910726693e-05 5.500183705883527522e-07 1.374181129744530426e-07 5.498107801884286284e-09 1.374440483214604320e-09 5.497900275071708306e-11 1.374466423313889272e-11 5.497879508683007897e-13 1.374469022015453278e-13 5.497877342920925328e-15 1.374469375003676034e-15
7.166336304103335664e-01 2.443456123896971532e-01 8.328856631876262184e-03 1.954601492686053234e-03 8.016800534781806328e-05 1.991624965483201497e-05 7.986563166924625730e-07 1.995385060206163375e-07 7.983548843482585893e-09 1.995761655004663823e-09 7.983247512607805256e-11 1.995799315759186817e-11 7.983217447571707235e-13 1.995803043846398326e-13 7.983215260233447260e-15 1.995803016874926791e-15
6.975419708513210804e-01 2.659984339887118687e-01 7.386520307126469807e-03 1.855362052434262384e-03 7.609769843022923285e-05 1.890505761643234938e-05 7.581067693189847557e-07 1.894074948053080400e-07 7.578206413426219700e-09 1.894432422256520244e-09 7.577920379147470970e-11 1.894468171756729933e-11 7.577891848392070338e-13 1.894471721181215781e-13 7.577889617543124886e-15 1.894471797431140596e-15
6.968730291918694419e-01 2.673958441656715812e-01 8.520829325850560673e-03 1.928300279392809432e-03 7.634065782257529252e-05 1.896541635810808138e-05 7.605271994048253668e-07 1.900122217758586236e-07 7.602401577368697254e-09 1.900480834075377650e-09 7.602114613303773465e-11 1.900516706625025495e-11 7.602085817021156353e-13 1.900520351875903926e-13 7.602081681976612047e-15 1.900521264627614399e-15
6.962428062171929222e-01 2.671540265018202409e-01 8.962397442609274303e-03 2.191311916110800107e-03 7.627161637059275102e-05 1.894826429356732264e-05 7.598393889696848632e-07 1.898403772996283518e-07 7.595526070107353775e-09 1.898762064267501131e-09 7.595239380498794981e-11 1.898797897391954485e-11 7.595210750577218925e-13 1.898801467766476533e-13 7.595208123570425633e-15 1.898801835596525646e-15
6.977279020476028215e-01 2.667604314749238981e-01 8.859655476308191807e-03 2.186209141483321742e-03 7.556625002983128584e-05 1.890414045549385820e-05 7.580699904742581690e-07 1.893983058869388475e-07 7.577838762478331365e-09 1.894340516309536733e-09 7.577552733363604146e-11 1.894376269354360530e-11 7.577524053997594590e-13 1.894379894013020252e-13 7.577520648734234021e-15 1.894380728530424409e-15
6.976231496505232998e-01 2.667203780612077968e-01 8.850698733889363068e-03 2.268655678876249551e-03 7.555490525290893132e-05 1.890130237304381004e-05 7.579561812540580655e-07 1.893698714865909305e-07 7.576701098816074220e-09 1.894056119400531515e-09 7.576415094050789465e-11 1.894091872932720565e-11 7.576386279877764783e-13 1.894095560409009378e-13 7.576381176856776669e-15 1.894097021153260504e-15
6.976209300998998941e-01 2.667113038568136862e-01 8.853795175605361223e-03 2.290843715954235440e-03 8.630600504800970926e-05 1.896684122746375052e-05 7.579303996033419152e-07 1.893634301222276197e-07 7.576443379583435680e-09 1.893991693202966450e-09 7.576157395503850344e-11 1.894027444606162809e-11 7.576128679731031032e-13 1.894031096694533096e-13 7.576124368995139252e-15 1.894032155815877951e-15
6.978238863293879657e-01 2.670158466991704449e-01 8.877389889661659733e-03 2.296102701004276714e-03 8.653600421438574367e-05 1.901738646669989068e-05 7.599502284839252807e-07 1.898680697528229273e-07 7.596634047317751169e-09 1.899039040917433001e-09 7.596347319942494496e-11 1.899074877372665615e-11 7.596318657309239833e-13 1.899078462494542691e-13 7.596316583123939051e-15 1.899078732450985625e-15
6.976656664071618774e-01 2.671658789670555145e-01 8.840444137147487197e-03 2.295169298967724390e-03 8.650347468979123998e-05 2.169252727657760584e-05 7.596645575570994732e-07 1.897966969450832291e-07 7.593778415145270580e-09 1.898325179007274111e-09 7.593491784237156924e-11 1.898361010306617939e-11 7.593463039579582320e-13 1.898364653335109289e-13 7.593459153983592452e-15 1.898365325693668837e-15
6.972297000535576661e-01 2.671475067495192035e-01 8.807920176674860838e-03 2.303954861263896557e-03 9.061643784977053387e-05 2.272468935246153195e-05 8.651401064560814929e-07 1.895384215679884825e-07 7.580790668564555562e-09 1.895078449360516137e-09 7.580504493414021278e-11 1.895114233785447325e-11 7.580475479466723448e-13 1.895118024230632343e-13 7.580468907025696291e-15 1.895120550589999540e-15
6.972452345315210964e-01 2.671314041669964334e-01 8.807786840442867818e-03 2.303834158316010305e-03 9.058085401625071966e-05 2.274597446629123525e-05 9.080858788764026006e-07 2.163696428818476653e-07 7.581410540509182306e-09 1.895233405765168174e-09 7.581124364770965975e-11 1.895269179930094789e-11 7.581095595807139577e-13 1.895272893830518001e-13 7.581091025399918663e-15 1.895274208628707865e-15
6.972415606982912406e-01 2.671293553307702573e-01 8.810444376928981691e-03 2.304295722066240174e-03 9.053022447887198933e-05 2.275381559119683697e-05 9.076804036977605080e-07 2.270836829027753732e-07 7.580943160518103850e-09 1.895246881047277454e-09 7.581178288078816115e-11 1.895282650750723247e-11 7.581149727114362408e-13 1.895286185106669589e-13 7.581146779013546326e-15 1.895286463148065330e-15
6.972488589625427391e-01 2.671240885168293944e-01 8.810251041324540858e-03 2.304776922406958674e-03 9.052450766485193158e-05 2.271358553393073635e-05 9.088878168008179295e-07 2.269854472186896638e-07 8.653950498093980692e-09 1.895353385825711290e-09 7.581331842876565554e-11 1.895321096107849166e-11 7.581302549803179154e-13 1.895325030102122638e-13 7.581292748384927277e-15 1.895328633859908464e-15
6.972476665079747615e-01 2.671250244048550271e-01 8.809826598654419208e-03 2.304594872268156663e-03 9.048291721862078982e-05 2.272177764211128983e-05 9.091868155666268634e-07 2.272803574771416851e-07 8.652216038921737676e-09 2.163533669729853033e-09 7.581258586923183232e-11 1.895302729152867465e-11 7.581229880866044541e-13 1.895306374863780414e-13 7.581226665239196965e-15 1.895307233891931787e-15
6.972456442647209096e-01 2.671266788649306889e-01 8.809804548090003143e-03 2.304617002602378506e-03 9.048710842390902758e-05 2.271188153883404954e-05 9.072684794276147222e-07 2.272799696901973071e-07 9.082457158851414069e-09 2.163529977764954870e-09 7.581245631740176745e-11 1.895299508812980323e-11 7.581216739290982358e-13 1.895303192889975650e-13 7.581210789950729956e-15 1.895304891430843561e-15
6.972459386367205747e-01 2.671260999467259811e-01 8.809835438891799875e-03 2.304581041433957818e-03 9.048505274011475058e-05 2.272119042768082765e-05 9.072668273640208016e-07 2.273564645935524385e-07 9.075127415013631971e-09 2.270670792135478815e-09 7.581186754565836965e-11 1.895296076734135493e-11 7.581202496384317486e-13 1.895300034130178653e-13 7.581193077678629144e-15 1.895303802992320555e-15
6.972451004224129445e-01 2.671270198126832751e-01 8.809711652316932692e-03 2.304626812163063521e-03 9.050943977724837386e-05 2.272550446277742190e-05 9.074998710705536641e-07 2.268776833170675038e-07 9.078324109604266087e-09 2.270670612838010779e-09 8.653996358611546080e-11 1.895295956750430235e-11 7.581201381115956389e-13 1.895300135695092247e-13 7.581186701593041723e-15 1.895306167754761373e-15
6.972451239619656960e-01 2.671270840564025084e-01 8.809696425897706532e-03 2.304633093832689824e-03 9.050576306574400261e-05 2.272560244737233687e-05 9.074854669859041040e-07 2.268777159825642806e-07 9.090211925686501155e-09 2.268842864479617821e-09 8.653997547393819614e-11 1.895304727252811811e-11 7.581204277709673537e-13 1.895299534963865502e-13 7.581205809395831892e-15 1.895297849623009531e-15


==> plot_data/results_mero_wleja/mero_SA_dali_pce_T.txt <==
8.802505162445234399e-01 1.125978548120169509e-01 5.735914257268029740e-03 1.346094315787740945e-03 5.521007566524457259e-05 1.371591628910726693e-05 5.500183705883527522e-07 1.374181129744530426e-07 5.498107801884286284e-09 1.374440483214604320e-09 5.497900275071708306e-11 1.374466423313889272e-11 5.497879508683007897e-13 1.374469022015453278e-13 5.497877342920925328e-15 1.374469375003676034e-15
7.452698369558062863e-01 2.729818189351699287e-01 8.328856631876262184e-03 1.954601492686053234e-03 8.016800534781806328e-05 1.991624965483201497e-05 7.986563166924625730e-07 1.995385060206163375e-07 7.983548843482585893e-09 1.995761655004663823e-09 7.983247512607805256e-11 1.995799315759186817e-11 7.983217447571707235e-13 1.995803043846398326e-13 7.983215260233447260e-15 1.995803016874926791e-15
7.245176502791250694e-01 2.914861821739461734e-01 9.166598617640228652e-03 1.855362052434262384e-03 7.609769843022923285e-05 1.890505761643234938e-05 7.581067693189847557e-07 1.894074948053080400e-07 7.578206413426219700e-09 1.894432422256520244e-09 7.577920379147470970e-11 1.894468171756729933e-11 7.577891848392070338e-13 1.894471721181215781e-13 7.577889617543124886e-15 1.894471797431140596e-15
7.218768390203775809e-01 2.914758207164909742e-01 9.405324438052828015e-03 2.331480437353292395e-03 7.634065782257529252e-05 1.896541635810808138e-05 7.605271994048253668e-07 1.900122217758586236e-07 7.602401577368697254e-09 1.900480834075377650e-09 7.602114613303773465e-11 1.900516706625025495e-11 7.602085817021156353e-13 1.900520351875903926e-13 7.602081681976612047e-15 1.900521264627614399e-15
7.211917588049209238e-01 2.915179342569526599e-01 1.023735457267025382e-02 2.393186724104902612e-03 7.627161637059275102e-05 1.894826429356732264e-05 7.598393889696848632e-07 1.898403772996283518e-07 7.595526070107353775e-09 1.898762064267501131e-09 7.595239380498794981e-11 1.898797897391954485e-11 7.595210750577218925e-13 1.898801467766476533e-13 7.595208123570425633e-15 1.898801835596525646e-15
7.217145857827077515e-01 2.902459259077294074e-01 9.992959952624093367e-03 2.387631891252102803e-03 9.235086820008304249e-05 1.890414045549385820e-05 7.580699904742581690e-07 1.893983058869388475e-07 7.577838762478331365e-09 1.894340516309536733e-09 7.577552733363604146e-11 1.894376269354360530e-11 7.577524053997594590e-13 1.894379894013020252e-13 7.577520648734234021e-15 1.894380728530424409e-15
7.216467261257794030e-01 2.902615857585655879e-01 9.969985605763460879e-03 2.558887367254087525e-03 9.233700354498423251e-05 1.890130237304381004e-05 7.579561812540580655e-07 1.893698714865909305e-07 7.576701098816074220e-09 1.894056119400531515e-09 7.576415094050789465e-11 1.894091872932720565e-11 7.576386279877764783e-13 1.894095560409009378e-13 7.576381176856776669e-15 1.894097021153260504e-15
7.216074677911257229e-01 2.902485168102891255e-01 9.966240887932379874e-03 2.568157260046301498e-03 9.469543688261588643e-05 2.311819833260863160e-05 7.579303996033419152e-07 1.893634301222276197e-07 7.576443379583435680e-09 1.893991693202966450e-09 7.576157395503850344e-11 1.894027444606162809e-11 7.576128679731031032e-13 1.894031096694533096e-13 7.576124368995139252e-15 1.894032155815877951e-15
7.212731467748189074e-01 2.900163377476036031e-01 9.992800188130930572e-03 2.569578934545258767e-03 9.494779326884497780e-05 2.317980663372823933e-05 7.599502284839252807e-07 1.898680697528229273e-07 7.596634047317751169e-09 1.899039040917433001e-09 7.596347319942494496e-11 1.899074877372665615e-11 7.596318657309239833e-13 1.899078462494542691e-13 7.596316583123939051e-15 1.899078732450985625e-15
7.211786303460171466e-01 2.902194286518440802e-01 9.916568706806795988e-03 2.568652434684511737e-03 9.491210169045307082e-05 2.377454858178687573e-05 7.596645575570994732e-07 1.897966969450832291e-07 7.593778415145270580e-09 1.898325179007274111e-09 7.593491784237156924e-11 1.898361010306617939e-11 7.593463039579582320e-13 1.898364653335109289e-13 7.593459153983592452e-15 1.898365325693668837e-15
7.212041061763051486e-01 2.906577604453713382e-01 9.883686324083837058e-03 2.596733695432634163e-03 1.020598036859646007e-04 2.559385878778330513e-05 9.486029333115735085e-07 2.312083184070982788e-07 7.580790668564555562e-09 1.895078449360516137e-09 7.580504493414021278e-11 1.895114233785447325e-11 7.580475479466723448e-13 1.895118024230632343e-13 7.580468907025696291e-15 1.895120550589999540e-15
7.212204661212691104e-01 2.906418192881801699e-01 9.888700798496899078e-03 2.594631085786572745e-03 1.019787532992583038e-04 2.558593957411251296e-05 1.023357222097775403e-06 2.372168671389337783e-07 7.581410540509182306e-09 1.895233405765168174e-09 7.581124364770965975e-11 1.895269179930094789e-11 7.581095595807139577e-13 1.895272893830518001e-13 7.581091025399918663e-15 1.895274208628707865e-15
7.212184259155043353e-01 2.906414724982260278e-01 9.892365704451509464e-03 2.596505847384145745e-03 1.019921208236674589e-04 2.559653790609791926e-05 1.021403023107205289e-06 2.558708277606391963e-07 9.248593341509498117e-09 1.895246881047277454e-09 7.581178288078816115e-11 1.895282650750723247e-11 7.581149727114362408e-13 1.895286185106669589e-13 7.581146779013546326e-15 1.895286463148065330e-15
7.212234838956176342e-01 2.906338652807739509e-01 9.892154977160715415e-03 2.597031171823378955e-03 1.018853072157710157e-04 2.557338324816580842e-05 1.022975365945626405e-06 2.553864929188181882e-07 9.488185599722409697e-09 2.312230246663330905e-09 7.581331842876565554e-11 1.895321096107849166e-11 7.581302549803179154e-13 1.895325030102122638e-13 7.581292748384927277e-15 1.895328633859908464e-15
7.212233185076473152e-01 2.906358502843181535e-01 9.891405309937784454e-03 2.596865533454941963e-03 1.018637170091353706e-04 2.556818162244908828e-05 1.023383306023705300e-06 2.557716598603771600e-07 9.450124562991188576e-09 2.372070230890558415e-09 7.581258586923183232e-11 1.895302729152867465e-11 7.581229880866044541e-13 1.895306374863780414e-13 7.581226665239196965e-15 1.895307233891931787e-15
7.212216628124897833e-01 2.906378676109069303e-01 9.891353645774455042e-03 2.596953960241836935e-03 1.018729590574414306e-04 2.555831067732036504e-05 1.021945949540728295e-06 2.557712234625738604e-07 1.023444770137728182e-08 2.372066183392039391e-09 7.581245631740176745e-11 1.895299508812980323e-11 7.581216739290982358e-13 1.895303192889975650e-13 7.581210789950729956e-15 1.895304891430843561e-15
7.212222331057723812e-01 2.906375091604349592e-01 9.891391218888025139e-03 2.596970387878168914e-03 1.018676343000872458e-04 2.558268248993852287e-05 1.021923166100756771e-06 2.558751422477901636e-07 1.021787844072551304e-08 2.558637001183025070e-09 9.248742834842117605e-11 1.895296076734135493e-11 7.581202496384317486e-13 1.895300034130178653e-13 7.581193077678629144e-15 1.895303802992320555e-15
7.212214190273640302e-01 2.906384337655386063e-01 9.891159009064304924e-03 2.596987477876100056e-03 1.019101795295673785e-04 2.559199556007828101e-05 1.022385687765294701e-06 2.555164766024443249e-07 1.021483399467172684e-08 2.558636798706681585e-09 9.488171902500431601e-11 1.895295956750430235e-11 7.581201381115956389e-13 1.895300135695092247e-13 7.581186701593041723e-15 1.895306167754761373e-15
7.212213663173537848e-01 2.906384338261639999e-01 9.891135814361967302e-03 2.596992933387555404e-03 1.019071204248303710e-04 2.559167674667358204e-05 1.021328594527358937e-06 2.555112938522891257e-07 1.023034519758767546e-08 2.554500176904907483e-09 9.488173225306398315e-11 2.312189366655036483e-11 7.581204277709673537e-13 1.895299534963865502e-13 7.581205809395831892e-15 1.895297849623009531e-15


==> plot_data/results_mero_wleja/mero_SA_sai_pce_S1.txt <==
8.802505162445231068e-01 1.125978548120170619e-01 5.735914257268023668e-03 1.346094315787745499e-03 5.521007566524384753e-05 1.371591628910764301e-05 5.500183705882791662e-07 1.374181129744899680e-07 5.498107801876919414e-09 1.374440483218289203e-09 5.497900274998038825e-11 1.374466423350725143e-11 5.497879504999487407e-13 1.374469022015454036e-13 5.497877342920928483e-15 1.374469375003676823e-15
7.235268027298771276e-01 2.384016592869866447e-01 8.126248806284234669e-03 1.907053842890527040e-03 7.821783788022680271e-05 1.943176682426914637e-05 7.792281974554838092e-07 1.946845309077765800e-07 7.789340977123991579e-09 1.947212742825211543e-09 7.789046972762964034e-11 1.947249490118022918e-11 7.789017633502962825e-13 1.947253145352590296e-13 7.789015144976899577e-15 1.947253283717042416e-15
7.101800582185842092e-01 2.439614490448239748e-01 7.160642667437010223e-03 1.863384229468428030e-03 7.377065666288596649e-05 1.832694737670186478e-05 7.349241218375304941e-07 1.836154779605198541e-07 7.346467434824332082e-09 1.836501322647293637e-09 7.346190143574407999e-11 1.836535982450594327e-11 7.346162378866919952e-13 1.836539453963409302e-13 7.346159587059126856e-15 1.836539795511644630e-15
6.966041330249517216e-01 2.656408231420797628e-01 8.813412659325760290e-03 2.175563689486402150e-03 7.546831928050678074e-05 1.887964146770615550e-05 7.570875629660066744e-07 1.891528534810830256e-07 7.568018194864006972e-09 1.891885529232444128e-09 7.567732527049620705e-11 1.891921239675606127e-11 7.567703839145592170e-13 1.891924865472409322e-13 7.567700073722016415e-15 1.891925859129966801e-15
6.965765537860149070e-01 2.663082708171228274e-01 8.865869951671590671e-03 2.266711541292322409e-03 7.562731495751660968e-05 1.891941685157109323e-05 7.586825852533836278e-07 1.895513582522261650e-07 7.583962399476129850e-09 1.895871328183215988e-09 7.583676149956147929e-11 1.895907104608362626e-11 7.583647553980704413e-13 1.895910670291691419e-13 7.583645382143165596e-15 1.895910842520690562e-15
6.974997342179529713e-01 2.668853543164515507e-01 8.870184357298397174e-03 2.267814593600556237e-03 8.611335766283341215e-05 1.899490340599890891e-05 7.590517870731606523e-07 1.896436006736271766e-07 7.587653022251977468e-09 1.896793927603840938e-09 7.587366611706256340e-11 1.896829731791078299e-11 7.587337827764203566e-13 1.896833382599363052e-13 7.587333556933302760e-15 1.896834433806036626e-15
6.977644467504914294e-01 2.665325412673623662e-01 8.930135729941278064e-03 2.270915568119145998e-03 8.592850557789849704e-05 2.154904048593419186e-05 7.574223963777023391e-07 1.892365091804990233e-07 7.571365266635664446e-09 1.892722243485788841e-09 7.571079487249769821e-11 1.892757964316722300e-11 7.571050906910925442e-13 1.892761538074998905e-13 7.571048035048681583e-15 1.892761873333681687e-15
6.976310313465433621e-01 2.673661383115284451e-01 8.883381506369528863e-03 2.277763618309237067e-03 8.974688164851057698e-05 2.161917094512333943e-05 7.598873961630386362e-07 1.898523715596192040e-07 7.596005959392927091e-09 1.898882030402138102e-09 7.595719234957050417e-11 1.898917870516504310e-11 7.595690470868738712e-13 1.898921517544758184e-13 7.595686090869424989e-15 1.898922693638118430e-15
6.976241987927738197e-01 2.673635181995389631e-01 8.883294428368482959e-03 2.300080106328413442e-03 8.974600247036189143e-05 2.161895915972493717e-05 7.593507072128535601e-07 1.898505115658268465e-07 7.595931540229754053e-09 1.898863427153865872e-09 7.595644812009201356e-11 1.898899272075370691e-11 7.595615946314853003e-13 1.898902951479392031e-13 7.595611255991790000e-15 1.898904356881604202e-15
6.970992000728056803e-01 2.674305365977781013e-01 8.876739679167614319e-03 2.297969949107734645e-03 9.000673530419397582e-05 2.248247998042372242e-05 7.587904023109189640e-07 1.897104258611093139e-07 7.590326703029898448e-09 1.897462305392425248e-09 7.590040197733509968e-11 1.897498116943565363e-11 7.590011502912617386e-13 1.897501735836619392e-13 7.590007689370134868e-15 1.897502429877106244e-15
6.972490421183312748e-01 2.671388033864694478e-01 8.806716144040013447e-03 2.302757691981233926e-03 9.080385160907216541e-05 2.276518795041947260e-05 9.003690082441792796e-07 2.155448469303249124e-07 7.579912235400068661e-09 1.894989147765089534e-09 7.580147352281868205e-11 1.895024903931869411e-11 7.580118873465380008e-13 1.895028425759903681e-13 7.580117627169969620e-15 1.895028134950495715e-15
6.972509748732120816e-01 2.671090373734522072e-01 8.807624466861818310e-03 2.305119502511407924e-03 9.057511334955786818e-05 2.269576303272279627e-05 9.093571743440252941e-07 2.251620355261533445e-07 8.620998420367204396e-09 2.155317019272057816e-09 7.580396819484618246e-11 1.895087291283830483e-11 7.580368124620129490e-13 1.895090922130928422e-13 7.580364314222401653e-15 1.895091433770968054e-15
6.972484369357958567e-01 2.671262869423632891e-01 8.810115767126095593e-03 2.304549439058964887e-03 9.053099574377703981e-05 2.270691871516161350e-05 9.096113963924761955e-07 2.274286350682770137e-07 9.006627772945398402e-09 2.155591201857048980e-09 7.581316057410949562e-11 1.895328399350351298e-11 7.581331886832709045e-13 1.895332250194215232e-13 7.581323374599402315e-15 1.895335555277956482e-15
6.972443449372602853e-01 2.671280573996950847e-01 8.809994560823836834e-03 2.304793553830959685e-03 9.054492378955170985e-05 2.271267017570243103e-05 9.088674190736170821e-07 2.274603846156456913e-07 9.006513736793301041e-09 2.251690853066350640e-09 8.622147768126222388e-11 1.895312937332760971e-11 7.581235845237188891e-13 1.895308258289603058e-13 7.581227062274378354e-15 1.895311916602839612e-15
6.972434463931371784e-01 2.671306996057767891e-01 8.809743365249922409e-03 2.304750609847538295e-03 9.049402733545775456e-05 2.272609885356883678e-05 9.073144974124248390e-07 2.272780611086806682e-07 9.096084919667365325e-09 2.251696475507314939e-09 8.622169292801617314e-11 2.155549056229685142e-11 7.581255409625131890e-13 1.895312743959644390e-13 7.581251722745267077e-15 1.895313496793890789e-15
6.972464256336009525e-01 2.671262833749532550e-01 8.810101639469419127e-03 2.304705530745572700e-03 9.049241141460876131e-05 2.271819394521852262e-05 9.072562144786511881e-07 2.268891031143724144e-07 9.097449922331886157e-09 2.251109402916884419e-09 8.974135352610169826e-11 2.155544264518153924e-11 7.581238781586330121e-13 1.895308389477881193e-13 7.581237716421724293e-15 1.895308182927962916e-15
6.972451907419507933e-01 2.671270351518983399e-01 8.810071810363240968e-03 2.304691214931421390e-03 9.050666463479287085e-05 2.272406821462543043e-05 9.074757771798020173e-07 2.268816305856101917e-07 9.097413132828500269e-09 2.274836899323550533e-09 9.006629533978075321e-11 2.155535550916780285e-11 7.581210603126178177e-13 1.895300487489049036e-13 7.581210578540208830e-15 1.895298569091104554e-15
6.972464417679030690e-01 2.671263156680803719e-01 8.809596983447614410e-03 2.304551957349743486e-03 9.050945652600089167e-05 2.272333567916663523e-05 9.076713303394293768e-07 2.268738040512917899e-07 9.090080572327233322e-09 2.274410389548681249e-09 9.006616319183846803e-11 2.243527746937172484e-11 7.581199229539196429e-13 1.895298269920432468e-13 7.581187989540690473e-15 1.895300728214176406e-15
6.972460557752484522e-01 2.671268076092498944e-01 8.809611054891971355e-03 2.304562091051851839e-03 9.050797723730531145e-05 2.272976599116334313e-05 9.076720584971131300e-07 2.269305865315451923e-07 9.074423173644027181e-09 2.274412216639293148e-09 9.006623558927158743e-11 2.251662107041766705e-11 8.622125796725869628e-13 1.895302130865500643e-13 7.581200086907161359e-15 1.895300140727335106e-15


==> plot_data/results_mero_wleja/mero_SA_sai_pce_T.txt <==
8.802505162445231068e-01 1.125978548120170619e-01 5.735914257268023668e-03 1.346094315787745499e-03 5.521007566524384753e-05 1.371591628910764301e-05 5.500183705882791662e-07 1.374181129744899680e-07 5.498107801876919414e-09 1.374440483218289203e-09 5.497900274998038825e-11 1.374466423350725143e-11 5.497879504999487407e-13 1.374469022015454036e-13 5.497877342920928483e-15 1.374469375003676823e-15
7.514664047115057199e-01 2.663412612686151815e-01 8.126248806284234669e-03 1.907053842890527040e-03 7.821783788022680271e-05 1.943176682426914637e-05 7.792281974554838092e-07 1.946845309077765800e-07 7.789340977123991579e-09 1.947212742825211543e-09 7.789046972762964034e-11 1.947249490118022918e-11 7.789017633502962825e-13 1.947253145352590296e-13 7.789015144976899577e-15 1.947253283717042416e-15
7.467457019961233344e-01 2.787615834747806942e-01 8.888138165222776721e-03 2.252991364833837815e-03 7.377065666288596649e-05 1.832694737670186478e-05 7.349241218375304941e-07 1.836154779605198541e-07 7.346467434824332082e-09 1.836501322647293637e-09 7.346190143574407999e-11 1.836535982450594327e-11 7.346162378866919952e-13 1.836539453963409302e-13 7.346159587059126856e-15 1.836539795511644630e-15
7.229613138650725634e-01 2.913359161662998909e-01 9.949843978362843747e-03 2.387528550272154538e-03 9.223118527656499642e-05 1.887964146770615550e-05 7.570875629660066744e-07 1.891528534810830256e-07 7.568018194864006972e-09 1.891885529232444128e-09 7.567732527049620705e-11 1.891921239675606127e-11 7.567703839145592170e-13 1.891924865472409322e-13 7.567700073722016415e-15 1.891925859129966801e-15
7.220685536456286080e-01 2.912666832575726561e-01 9.963605538426949237e-03 2.524921353123564527e-03 9.242549674237082583e-05 1.891941685157109323e-05 7.586825852533836278e-07 1.895513582522261650e-07 7.583962399476129850e-09 1.895871328183215988e-09 7.583676149956147929e-11 1.895907104608362626e-11 7.583647553980704413e-13 1.895910670291691419e-13 7.583645382143165596e-15 1.895910842520690562e-15
7.214749310163036666e-01 2.903312066350185461e-01 9.968473813929760660e-03 2.526154532395981107e-03 9.497029144340800202e-05 2.315240260529703969e-05 7.590517870731606523e-07 1.896436006736271766e-07 7.587653022251977468e-09 1.896793927603840938e-09 7.587366611706256340e-11 1.896829731791078299e-11 7.587337827764203566e-13 1.896833382599363052e-13 7.587333556933302760e-15 1.896834433806036626e-15
7.217355572375230288e-01 2.900488588870307471e-01 1.006460830688302513e-02 2.519771044918682566e-03 9.476642694599752463e-05 2.373704840214892019e-05 7.574223963777023391e-07 1.892365091804990233e-07 7.571365266635664446e-09 1.892722243485788841e-09 7.571079487249769821e-11 1.892757964316722300e-11 7.571050906910925442e-13 1.892761538074998905e-13 7.571048035048681583e-15 1.892761873333681687e-15
7.209356079277319251e-01 2.901862884932733810e-01 1.001723527855882638e-02 2.579203276283881588e-03 1.005403165067332669e-04 2.381429964242354037e-05 7.598873961630386362e-07 1.898523715596192040e-07 7.596005959392927091e-09 1.898882030402138102e-09 7.595719234957050417e-11 1.898917870516504310e-11 7.595690470868738712e-13 1.898921517544758184e-13 7.595686090869424989e-15 1.898922693638118430e-15
7.209055826074258766e-01 2.901829485048022517e-01 1.001700332816381905e-02 2.588806655896214431e-03 1.005393390509826097e-04 2.381406820028113895e-05 9.265400341760495525e-07 1.898505115658268465e-07 7.595931540229754053e-09 1.898863427153865872e-09 7.595644812009201356e-11 1.898899272075370691e-11 7.595615946314853003e-13 1.898902951479392031e-13 7.595611255991790000e-15 1.898904356881604202e-15
7.208452389246366998e-01 2.907258008000790372e-01 1.000961204499803588e-02 2.576683078055146733e-03 1.004139231357111314e-04 2.515141263050830081e-05 9.258563646669420952e-07 1.897104258611093139e-07 7.590326703029898448e-09 1.897462305392425248e-09 7.590040197733509968e-11 1.897498116943565363e-11 7.590011502912617386e-13 1.897501735836619392e-13 7.590007689370134868e-15 1.897502429877106244e-15
7.212156348975629072e-01 2.906452371950221103e-01 9.876801793105191921e-03 2.594088105986204658e-03 1.024522400822034133e-04 2.574863514408432791e-05 1.003681425712839932e-06 2.375162146166776284e-07 9.247335635786271291e-09 1.894989147765089534e-09 7.580147352281868205e-11 1.895024903931869411e-11 7.580118873465380008e-13 1.895028425759903681e-13 7.580117627169969620e-15 1.895028134950495715e-15
7.212403605281962893e-01 2.906359094990141334e-01 9.886925123478109215e-03 2.597857111092442394e-03 1.019598988204555950e-04 2.557222692065028494e-05 1.029100425966734138e-06 2.509648320728526920e-07 9.500227614025972707e-09 2.375102728225479789e-09 7.580396819484618246e-11 1.895087291283830483e-11 7.580368124620129490e-13 1.895090922130928422e-13 7.580364314222401653e-15 1.895091433770968054e-15
7.212217569222698632e-01 2.906341749368266947e-01 9.893083598725364858e-03 2.596791053843251242e-03 1.018834257760079702e-04 2.556322206506470335e-05 1.025371506149831380e-06 2.573357524306928504e-07 1.003928973524201127e-08 2.375404870532054014e-09 9.248900564255319812e-11 1.895328399350351298e-11 7.581331886832709045e-13 1.895332250194215232e-13 7.581323374599402315e-15 1.895335555277956482e-15
7.212198909308932260e-01 2.906379619736464970e-01 9.892211491583143695e-03 2.597358141304873316e-03 1.019482996472410548e-04 2.556426124797780795e-05 1.023850142526413439e-06 2.563689844834780211e-07 1.003916262419670248e-08 2.509826906548708726e-09 9.501425860684798221e-11 2.312199358807986266e-11 7.581235845237188891e-13 1.895308258289603058e-13 7.581227062274378354e-15 1.895311916602839612e-15
7.212177109214419346e-01 2.906395623190435318e-01 9.891617339319681845e-03 2.597086282753619749e-03 1.018925873392204242e-04 2.558519213870409648e-05 1.021877760721629418e-06 2.559931377775589364e-07 1.029287766623767764e-08 2.509833173490681985e-09 9.501449582156242146e-11 2.375366967307117467e-11 7.581255409625131890e-13 1.895312743959644390e-13 7.581251722745267077e-15 1.895313496793890789e-15
7.212216896741648897e-01 2.906365841710765174e-01 9.891856053909502816e-03 2.596926620852461291e-03 1.018630331976986154e-04 2.557923605796797958e-05 1.020845891141568596e-06 2.554993965797104187e-07 1.025429137863539777e-08 2.563564685217047923e-09 1.004415203811845133e-10 2.375361688060811989e-11 7.581238781586330121e-13 1.895308389477881193e-13 7.581237716421724293e-15 1.895308182927962916e-15
7.212208705845837287e-01 2.906378307455717569e-01 9.891772274527005360e-03 2.597047929696021020e-03 1.019047756272149535e-04 2.558914638253637032e-05 1.021234728097680519e-06 2.555363354851235790e-07 1.025424991103840164e-08 2.574300435652007816e-09 1.003921172286464369e-10 2.375352084259960970e-11 9.248756985467908183e-13 1.895300487489049036e-13 7.581210578540208830e-15 1.895298569091104554e-15
7.212223367097230220e-01 2.906374190691939363e-01 9.890941358868891517e-03 2.596859444851193615e-03 1.019138728634113358e-04 2.558697666159642377e-05 1.022012894538202505e-06 2.552410740886346189e-07 1.023916573513788774e-08 2.563588091929843602e-09 1.003919699015619932e-10 2.511027697803025034e-11 9.248743318161701440e-13 1.895298269920432468e-13 7.581187989540690473e-15 1.895300728214176406e-15
7.212218079676926408e-01 2.906377646741334364e-01 9.890990565294599871e-03 2.596855649400857651e-03 1.019100415805989274e-04 2.559942819143834077e-05 1.022004888085711968e-06 2.553708449471231058e-07 1.021893989211883431e-08 2.563590151967014281e-09 1.003920506886632956e-10 2.509804857999775545e-11 9.501394831659604582e-13 2.312187927113145541e-13 7.581200086907161359e-15 1.895300140727335106e-15


==> plot_data/results_mero_wleja/mero_timings_cob_sa.txt <==
1.000000000000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00
3.000000000000000000e+01 1.562404632568359375e-02
4.000000000000000000e+01 1.562380790710449219e-02
5.000000000000000000e+01 0.000000000000000000e+00
6.000000000000000000e+01 1.562213897705078125e-02
7.000000000000000000e+01 1.562690734863281250e-02
8.000000000000000000e+01 3.124904632568359375e-02
9.000000000000000000e+01 1.562380790710449219e-02
1.000000000000000000e+02 1.562428474426269531e-02
2.000000000000000000e+02 1.093726158142089844e-01
3.000000000000000000e+02 1.718976497650146484e-01
4.000000000000000000e+02 2.968533039093017578e-01
5.000000000000000000e+02 4.531223773956298828e-01
6.000000000000000000e+02 5.781247615814208984e-01
7.000000000000000000e+02 7.656247615814208984e-01
8.000000000000000000e+02 1.062499523162841797e+00
9.000000000000000000e+02 1.328124284744262695e+00
1.000000000000000000e+03 1.593749761581420898e+00


==> plot_data/results_mero_wleja/mero_timings_dali.txt <==
1.000000000000000000e+01 5.468707084655761719e-01
2.000000000000000000e+01 1.296868801116943359e+00
3.000000000000000000e+01 2.644594430923461914e+00
4.000000000000000000e+01 3.941466569900512695e+00
5.000000000000000000e+01 5.472714900970458984e+00
6.000000000000000000e+01 6.957089424133300781e+00
7.000000000000000000e+01 8.738339900970458984e+00
8.000000000000000000e+01 1.045708799362182617e+01
9.000000000000000000e+01 1.227526998519897461e+01
1.000000000000000000e+02 1.397401475906372070e+01
2.000000000000000000e+02 2.445838713645935059e+01
3.000000000000000000e+02 3.552127027511596680e+01
4.000000000000000000e+02 4.641560745239257812e+01
5.000000000000000000e+02 5.815123033523559570e+01
6.000000000000000000e+02 7.278984928131103516e+01
7.000000000000000000e+02 8.500989365577697754e+01
8.000000000000000000e+02 9.942080593109130859e+01
9.000000000000000000e+02 1.133214414119720459e+02
1.000000000000000000e+03 1.293527147769927979e+02


==> plot_data/results_mero_wleja/moment_results_mero_dali_pce.txt <==
1.700000000000000000e+01 8.835019737270110030e-01 3.465108011599844773e-02
2.100000000000000000e+01 9.096960941263850797e-01 2.386349450492821628e-02
3.000000000000000000e+01 9.106249130316583784e-01 2.513990297410831007e-02
4.100000000000000000e+01 9.106545850754546034e-01 2.505989350432651086e-02
5.000000000000000000e+01 9.106545849485817579e-01 2.508257784641147042e-02
6.300000000000000000e+01 9.105043356382196418e-01 2.514112267190632063e-02
7.100000000000000000e+01 9.105043354120178067e-01 2.514489768064246886e-02
8.400000000000000000e+01 9.105006182036101681e-01 2.514575300603143909e-02
9.000000000000000000e+01 9.104986209905527872e-01 2.507891952690059420e-02
1.000000000000000000e+02 9.105114319512332965e-01 2.508835042356965736e-02
2.000000000000000000e+02 9.105193555340994616e-01 2.513133288576478372e-02
3.010000000000000000e+02 9.105182630682463474e-01 2.512927810313483196e-02
4.010000000000000000e+02 9.105180399540576675e-01 2.512909941537601680e-02
5.000000000000000000e+02 9.105174873672966518e-01 2.512859019036974007e-02
6.000000000000000000e+02 9.105177657560503679e-01 2.512883323201228758e-02
7.010000000000000000e+02 9.105177859290721765e-01 2.512887610697783769e-02
8.010000000000000000e+02 9.105177808847443321e-01 2.512892186415101661e-02
9.000000000000000000e+02 9.105178523726408235e-01 2.512892383224724427e-02
1.002000000000000000e+03 9.105178459108994593e-01 2.512892022672804510e-02


==> plot_data/results_mero_wleja/moment_results_mero_sai_pce.txt <==
1.700000000000000000e+01 8.835019737270111140e-01 3.465108011599842691e-02
2.000000000000000000e+01 9.092148024507696880e-01 2.445847145529138345e-02
3.100000000000000000e+01 9.097964461175545026e-01 2.593292294833316608e-02
4.300000000000000000e+01 9.106814690382513122e-01 2.517374681148772456e-02
5.000000000000000000e+01 9.106274930425803937e-01 2.512082258802172605e-02
6.000000000000000000e+01 9.104770769469928693e-01 2.510860385106331027e-02
7.000000000000000000e+01 9.104758454140955415e-01 2.516261826385607012e-02
8.100000000000000000e+01 9.105017402997215292e-01 2.508099321088237688e-02
9.000000000000000000e+01 9.105017618011160829e-01 2.508123893414668931e-02
1.010000000000000000e+02 9.105134539811208239e-01 2.509975938611381380e-02
2.020000000000000000e+02 9.105196386977625345e-01 2.513251715874894807e-02
3.010000000000000000e+02 9.105194879320844814e-01 2.513168996691479001e-02
4.000000000000000000e+02 9.105177649707627552e-01 2.512849330440385456e-02
5.000000000000000000e+02 9.105176653338226123e-01 2.512881146561505089e-02
6.000000000000000000e+02 9.105179417885219673e-01 2.512874872790118314e-02
7.000000000000000000e+02 9.105176974347150010e-01 2.512880466003105870e-02
8.030000000000000000e+02 9.105178977357419878e-01 2.512890626877132758e-02
9.010000000000000000e+02 9.105179226015878147e-01 2.512894325109582896e-02
1.000000000000000000e+03 9.105179256194763093e-01 2.512892307897946972e-02


==> plot_data/results_mero_wleja/moments_abserr_mero_dali_pce.txt <==
1.700000000000000000e+01 2.701595686416313757e-02 9.522157380698226259e-03
2.100000000000000000e+01 8.218364647890608055e-04 1.265428230372005192e-03
3.000000000000000000e+01 1.069824404842378840e-04 1.098023880808859931e-05
4.100000000000000000e+01 1.366544842804628956e-04 6.902923097371060912e-05
5.000000000000000000e+01 1.366543574076173329e-04 4.634488888875104573e-05
6.300000000000000000e+01 1.359495295449875130e-05 1.219993660609916541e-05
7.100000000000000000e+01 1.359517915633379204e-05 1.597494534224738749e-05
8.400000000000000000e+01 1.731238756397246448e-05 1.683027073121762252e-05
9.000000000000000000e+01 1.930960062135333999e-05 5.000320839962726915e-05
1.000000000000000000e+02 6.498639940843986551e-06 4.057231173056410900e-05
2.000000000000000000e+02 1.424942925321026621e-06 2.410150464562249573e-06
3.010000000000000000e+02 3.324770722068493001e-07 3.553678346104871544e-07
4.010000000000000000e+02 1.093628835269200295e-07 1.766800757953268519e-07
5.000000000000000000e+02 4.432238774887409249e-07 3.325449304814043217e-07
6.000000000000000000e+02 1.648351237726330965e-07 8.950328793388973025e-08
7.010000000000000000e+02 1.446621019640659256e-07 4.662832238377934146e-08
8.010000000000000000e+02 1.497064298083827794e-07 8.711492048563140855e-10
9.000000000000000000e+02 7.821853331702044443e-08 1.096947022799499294e-09
1.002000000000000000e+03 8.468027468122585333e-08 2.508572176374013196e-09


==> plot_data/results_mero_wleja/moments_abserr_mero_sai_pce.txt <==
1.700000000000000000e+01 2.701595686416302655e-02 9.522157380698205442e-03
2.000000000000000000e+01 1.303128140404452573e-03 6.704512800088380242e-04
3.100000000000000000e+01 7.214844736196379671e-04 8.040002130329446106e-04
4.300000000000000000e+01 1.635384470771716892e-04 4.482407618750308687e-05
5.000000000000000000e+01 1.095624514062532029e-04 8.100147278495423153e-06
6.000000000000000000e+01 4.085364418127124253e-05 2.031888423691119439e-05
7.000000000000000000e+01 4.208517707859904533e-05 3.369552855584864726e-05
8.100000000000000000e+01 1.619029145261130509e-05 4.792952441784459339e-05
9.000000000000000000e+01 1.616879005805760272e-05 4.768380115353215709e-05
1.010000000000000000e+02 4.476610053316676385e-06 2.916334918640767215e-05
2.020000000000000000e+02 1.708106588393931702e-06 3.594423448726596915e-06
3.010000000000000000e+02 1.557340910340876405e-06 2.767231614568543829e-06
4.000000000000000000e+02 1.656204113853476656e-07 4.294308963669057899e-07
5.000000000000000000e+02 2.652573515282696803e-07 1.112696851705841095e-07
6.000000000000000000e+02 1.119734782673020845e-08 1.740073990383339542e-07
7.000000000000000000e+02 2.331564591395718367e-07 1.180752691627706685e-07
8.030000000000000000e+02 3.285543215270081419e-08 1.646652889389366159e-08
9.010000000000000000e+02 7.989586325862774174e-09 2.051579560749527964e-08
1.000000000000000000e+03 4.971697831201993267e-09 3.436792482547357253e-10


==> plot_data/results_mero_wleja/moments_relerr_mero_dali_pce.txt <==
1.700000000000000000e+01 2.967097731575963834e-02 3.789321763213445160e-01
2.100000000000000000e+01 9.026032735626250041e-04 5.035744045622681658e-02
3.000000000000000000e+01 1.174962478935226862e-04 4.369562087380669336e-04
4.100000000000000000e+01 1.500843417676979994e-04 2.747003192331073842e-03
5.000000000000000000e+01 1.500842024262953524e-04 1.844284746184021110e-03
6.300000000000000000e+01 1.493101068934680238e-05 4.854938166116101283e-04
7.100000000000000000e+01 1.493125912139568459e-05 6.357194659923223962e-04
8.400000000000000000e+01 1.901377994031595731e-05 6.697569533124097824e-04
9.000000000000000000e+01 2.120727112844021710e-05 1.989866773293250905e-03
1.000000000000000000e+02 7.137300345776386297e-06 1.614566297088794759e-03
2.000000000000000000e+02 1.564980630744801031e-06 9.591141211861642455e-05
3.010000000000000000e+02 3.651515923371010758e-07 1.414178547778647899e-05
4.010000000000000000e+02 1.201106313808820173e-07 7.030945084929284457e-06
5.000000000000000000e+02 4.867821517814238822e-07 1.323355298531189939e-05
6.000000000000000000e+02 1.810344620732621957e-07 3.561763823968413712e-06
7.010000000000000000e+02 1.588789161682305528e-07 1.855563920305963818e-06
8.010000000000000000e+02 1.644189804270878210e-07 3.466719262233054186e-08
9.000000000000000000e+02 8.590553869294514062e-08 4.365276754417119741e-08
1.002000000000000000e+03 9.300231421718986413e-08 9.982808267582676215e-08


==> plot_data/results_mero_wleja/moments_relerr_mero_sai_pce.txt <==
1.700000000000000000e+01 2.967097731575951691e-02 3.789321763213436833e-01
2.000000000000000000e+01 1.431194374786630983e-03 2.668046247231329812e-02
3.100000000000000000e+01 7.923890890882270355e-04 3.199501313693457749e-02
4.300000000000000000e+01 1.796103531656874732e-04 1.783764336404911272e-03
5.000000000000000000e+01 1.203298119951545927e-04 3.223435944238318800e-04
6.000000000000000000e+01 4.486857733240475437e-05 8.085855669557989430e-04
7.000000000000000000e+01 4.622114036927785024e-05 1.340906210377031550e-03
8.100000000000000000e+01 1.778140870010038900e-05 1.907344971478418813e-03
9.000000000000000000e+01 1.775779423427680919e-05 1.897566467763762890e-03
1.010000000000000000e+02 4.916553428453778112e-06 1.160549120772297630e-03
2.020000000000000000e+02 1.875972488850280321e-06 1.430392972507841783e-04
3.010000000000000000e+02 1.710390161487251421e-06 1.101213786089299721e-04
4.000000000000000000e+02 1.818969246193920682e-07 1.708910886831039859e-05
5.000000000000000000e+02 2.913257857053351995e-07 4.427952855069126758e-06
6.000000000000000000e+02 1.229777849565255629e-08 6.924586496256543288e-06
7.000000000000000000e+02 2.560701456897063042e-07 4.698779585839655048e-06
8.030000000000000000e+02 3.608433293715444771e-08 6.552819262228883297e-07
9.010000000000000000e+02 8.774770992895611030e-09 8.164216120046967699e-07
1.000000000000000000e+03 5.460296457834726329e-09 1.367664073286943142e-08


==> plot_data/results_mero_wleja/sobol_f_abserr_mero_dali_pce.txt <==
1.700000000000000000e+01 1.829903834817887542e-01 1.545244105088774411e-01 3.073409708788452446e-03 9.581937137543281892e-04 3.525448540417205543e-05 9.002650316437142678e-06 3.544599364483010730e-07 8.666900224537366645e-08 3.522636949205394181e-09 9.232816284188357422e-10 3.191989393362381091e-11 9.391944653702907054e-12 5.497879508683007897e-13 1.374469022015453278e-13 5.497877342920925328e-15 1.069513455397366347e-12
2.100000000000000000e+01 1.937349764759888071e-02 2.277665293119723877e-02 4.804673341802200015e-04 3.496865368560158997e-04 1.029655572159856474e-05 2.802316950712394641e-06 1.058219903441912522e-07 2.454860919921037156e-08 1.037195907607094572e-09 3.019604566287762390e-10 7.066421558262841415e-12 3.178615729249931603e-12 7.983217447571707235e-13 1.995803043846398326e-13 7.983215260233447260e-15 1.068892121755495035e-12
3.000000000000000000e+01 2.818380885863946972e-04 1.123831332182523290e-03 1.422803658930012378e-03 4.489259771078067500e-04 1.436686263918739517e-05 3.813508989112060227e-06 1.463715377176690695e-07 3.467962041451866909e-08 1.442538337663460765e-09 4.032896893769198183e-10 1.111969289286618428e-11 4.191927169274500437e-12 7.577891848392070338e-13 1.894471721181215781e-13 7.577889617543124886e-15 1.068993452974938760e-12
4.100000000000000000e+01 3.871035708652437179e-04 2.735788447771891896e-04 2.884946402059215126e-04 3.759877501492597026e-04 1.412390324684133550e-05 3.753150247436328228e-06 1.439511076318284584e-07 3.407489344396808549e-08 1.418343173720983211e-09 3.972412775580624119e-10 1.087775055130315933e-11 4.131441820591544820e-12 7.602085817021156353e-13 1.900520351875903926e-13 7.602081681976612047e-15 1.068987403507742374e-12
5.000000000000000000e+01 1.017326545541763494e-03 3.176118092584889752e-05 1.530734765527921176e-04 1.129761134312690270e-04 1.419294469882387700e-05 3.770302311977086966e-06 1.446389180669689619e-07 3.424673792019835730e-08 1.425218680982326690e-09 3.989600473659389314e-10 1.094650287935294417e-11 4.148629912922254916e-12 7.595210750577218925e-13 1.898801467766476533e-13 7.595208123570425633e-15 1.068989122936773427e-12
6.300000000000000000e+01 4.677692848681358484e-04 3.618338459704939503e-04 5.033151025170962134e-05 1.180788880587473923e-04 1.489831103958534218e-05 3.814426150050551404e-06 1.464083165623956562e-07 3.468880933288786162e-08 1.442905988611349100e-09 4.033815953239033296e-10 1.112336935070485251e-11 4.192846193298194470e-12 7.577524053997594590e-13 1.894379894013020252e-13 7.577520648734234021e-15 1.068993544043839452e-12
7.100000000000000000e+01 3.630168877886141843e-04 4.018872596865952218e-04 4.137476783288088211e-05 3.563235066581958363e-05 1.490965581650769670e-05 3.817264232500599565e-06 1.465221257825957597e-07 3.471724373323577858e-08 1.444043652273606245e-09 4.036659922329085473e-10 1.113474574383299933e-11 4.195690157514594121e-12 7.576386279877764783e-13 1.894095560409009378e-13 7.576381176856776669e-15 1.068993827751216711e-12
8.400000000000000000e+01 3.607973371652084538e-04 4.109614640807057739e-04 4.447120954887903710e-05 1.344431358783369432e-05 4.158556021406918765e-06 3.751725378080659091e-06 1.465479074333119099e-07 3.472368509759908940e-08 1.444301371506244785e-09 4.037304184304736121e-10 1.113732272930239053e-11 4.196334440780171683e-12 7.576128679731031032e-13 1.894031096694533096e-13 7.576124368995139252e-15 1.068993892616554047e-12
9.000000000000000000e+01 5.637535666532800249e-04 1.064186217239471155e-04 6.806592360517754736e-05 8.185328537792420367e-06 3.928556855030884351e-06 3.701180138844518931e-06 1.445280785527285445e-07 3.421904546700378175e-08 1.424110703771929296e-09 3.986830707160070615e-10 1.093542348491594902e-11 4.145860113115143617e-12 7.596318657309239833e-13 1.899078462494542691e-13 7.596316583123939051e-15 1.068988846039918876e-12
1.000000000000000000e+02 4.055336444271917529e-04 4.361364616112251014e-05 3.112017109100501111e-05 9.118730574344743878e-06 3.961086379625388038e-06 1.026039328966803769e-06 1.448137494795543519e-07 3.429041827474347995e-08 1.426966335944409885e-09 3.993969326261659508e-10 1.096397884196932474e-11 4.152998783775620384e-12 7.593463039579582320e-13 1.898364653335109289e-13 7.593459153983592452e-15 1.068989559446676250e-12
2.000000000000000000e+02 3.043270917701956790e-05 2.524142862481149052e-05 1.403789381621348142e-06 3.331682781725769926e-07 1.518767803539058502e-07 6.122746917122342571e-09 3.933820058057233224e-08 3.454869365183822659e-08 1.439954082525124902e-09 4.026436622729239255e-10 1.109385175020068120e-11 4.185466548987326522e-12 7.580475479466723448e-13 1.895118024230632343e-13 7.580468907025696291e-15 1.068992804221779872e-12
3.010000000000000000e+02 1.489823121358924141e-05 9.138846102041409125e-06 1.537125613614367947e-06 4.538712260588294301e-07 1.162929468340916442e-07 2.740786074682563891e-08 3.607571839748775435e-09 7.717472337979043813e-09 1.439334210580498159e-09 4.024887058682718885e-10 1.108765303663123423e-11 4.183917087540851881e-12 7.581095595807139577e-13 1.895272893830518001e-13 7.581091025399918663e-15 1.068992650563741144e-12
4.010000000000000000e+02 1.857206444344505769e-05 7.090009875865277422e-06 1.120410872499505439e-06 7.692524171040021619e-09 6.566340945536131100e-08 3.524898565242736456e-08 3.202096661106682818e-09 2.996567682948664097e-09 1.439801590571576614e-09 4.024752305861626082e-10 1.108711380355273283e-11 4.183782379334567298e-12 7.581149727114362408e-13 1.895286185106669589e-13 7.581146779013546326e-15 1.068992638309221928e-12
5.000000000000000000e+02 1.127380019194657024e-05 1.823195935002352996e-06 9.270752680586719086e-07 4.888928648895396467e-07 5.994659543530355978e-08 4.981071613673255551e-09 4.409509764164104310e-09 2.898331998862954713e-09 3.667942529956997725e-10 4.023687258077287719e-10 1.108557825557523843e-11 4.183397925763308113e-12 7.581302549803179154e-13 1.895325030102122638e-13 7.581292748384927277e-15 1.068992596138510024e-12
6.000000000000000000e+02 1.246625475992413357e-05 2.759083960635067001e-06 5.026325979370221964e-07 3.068427260875285223e-07 1.835614920416180074e-08 3.211036566880227450e-09 4.708508529973038228e-09 3.193242257314976037e-09 3.685287121679427890e-10 1.341884419035870295e-10 1.108631081510906165e-11 4.183581595313125125e-12 7.581229880866044541e-13 1.895306374863780414e-13 7.581226665239196965e-15 1.068992617538478043e-12
7.010000000000000000e+02 1.448849801377605218e-05 4.413544036296901396e-06 4.805820335209570748e-07 3.289730603093718453e-07 2.254735449239955898e-08 6.685066710360063015e-09 2.790172390960897036e-09 3.192854470370598059e-09 6.171240776173360373e-11 1.341921338684851924e-10 1.108644036693912652e-11 4.183613798711996538e-12 7.581216739290982358e-13 1.895303192889975650e-13 7.581210789950729956e-15 1.068992619880939033e-12
8.010000000000000000e+02 1.419412601411096375e-05 3.834625831589111300e-06 5.114728353176889453e-07 2.930118918886837065e-07 2.049167069812255979e-08 2.623822136418044659e-09 2.788520327366976396e-09 3.269349373725729397e-09 5.438266392395150604e-11 2.705131949796124738e-11 1.108702913868252433e-11 4.183648119500444843e-12 7.581202496384317486e-13 1.895300034130178653e-13 7.581193077678629144e-15 1.068992620969377655e-12
9.000000000000000000e+02 1.503234032174116663e-05 4.754491788883097314e-06 3.876862604505065812e-07 3.387826209943871347e-07 4.487870783174583919e-08 6.937857233012294971e-09 3.021564033899838971e-09 2.790568097240794750e-09 5.757935851458562190e-11 2.705149879542928318e-11 3.589330982254331736e-13 4.183649319337497417e-12 7.581201381115956389e-13 1.895300135695092247e-13 7.581186701593041723e-15 1.068992618604615100e-12
1.002000000000000000e+03 1.500880076898969406e-05 4.818735508116400723e-06 3.724598412243457224e-07 3.450642906206898008e-07 4.120199632737459386e-08 7.035841827927262048e-09 3.007159949250278823e-09 2.790600762737571540e-09 6.946717459682069029e-11 2.887924715382224139e-11 3.589212104026978372e-13 4.183561614313681663e-12 7.581204277709673537e-13 1.895299534963865502e-13 7.581205809395831892e-15 1.068992626922746975e-12


==> plot_data/results_mero_wleja/sobol_f_abserr_mero_sai_pce.txt <==
1.700000000000000000e+01 1.829903834817884212e-01 1.545244105088773301e-01 3.073409708788458518e-03 9.581937137543236355e-04 3.525448540417278049e-05 9.002650316436766595e-06 3.544599364483746590e-07 8.666900224533674111e-08 3.522636949212761051e-09 9.232816284151508594e-10 3.191989393436050572e-11 9.391944653334548341e-12 5.497879504999487407e-13 1.374469022015454036e-13 5.497877342920928483e-15 1.069513455397366347e-12
2.000000000000000000e+01 2.626666996714244195e-02 2.872060603390774736e-02 6.830751597722475171e-04 3.972341866515420941e-04 1.224672318918982531e-05 3.286799781275263232e-06 1.252501095811700160e-07 2.940258431205012908e-08 1.231403773965688886e-09 3.505093688082285187e-10 9.008426956711253637e-12 3.664113985661570595e-12 7.789017633502962825e-13 1.947253145352590296e-13 7.789015144976899577e-15 1.068940671488652907e-12
3.100000000000000000e+01 1.291992545584952357e-02 2.316081627607041726e-02 1.648681298619471963e-03 4.409038000736411039e-04 1.669390440653066153e-05 4.391619228842544829e-06 1.695541851991233311e-07 4.047163725930685495e-08 1.674277316265348383e-09 4.612207889861464255e-10 1.343699524859681399e-11 4.771249062335856503e-12 7.346162378866919952e-13 1.836539453963409302e-13 7.346159587059126856e-15 1.069051384976858376e-12
4.300000000000000000e+01 6.559997377829640541e-04 1.481442178814629251e-03 4.088693269278104170e-06 1.287243400556669845e-04 1.499624178890984728e-05 3.838925137838254106e-06 1.473907440706471508e-07 3.493426173874368344e-08 1.452726556225673492e-09 4.058365824009959343e-10 1.122157141384468692e-11 4.217396490085738499e-12 7.567703839145592170e-13 1.891924865472409322e-13 7.567700073722016415e-15 1.068995998913239875e-12
5.000000000000000000e+01 6.835789767197786304e-04 8.139945037715645704e-04 5.654598561510848498e-05 3.757648824974672494e-05 1.483724611190001834e-05 3.799149753973316381e-06 1.457957217832701974e-07 3.453575696760054406e-08 1.436782351613550615e-09 4.018507834502240742e-10 1.106213518477941468e-11 4.177537840758173508e-12 7.583647553980704413e-13 1.895910670291691419e-13 7.583645382143165596e-15 1.068992013929849162e-12
6.000000000000000000e+01 2.396014552182856860e-04 2.369110044428412998e-04 6.086039124191498784e-05 3.647343594151289739e-05 4.351203406583215873e-06 3.723663199545500696e-06 1.454265199634931728e-07 3.444351454619953243e-08 1.433091728837702997e-09 4.009281840295991239e-10 1.102523056727833057e-11 4.168311568931016778e-12 7.587337827764203566e-13 1.896833382599363052e-13 7.587333556933302760e-15 1.068991090338563869e-12
7.000000000000000000e+01 5.043139877567437424e-04 5.897240535320258381e-04 1.208117638847958780e-04 3.337246142292313658e-05 4.536055491518130984e-06 1.169526119610217750e-06 1.470559106589514861e-07 3.485060603932768581e-08 1.449379484454016019e-09 4.049998681476512210e-10 1.118810181184319577e-11 4.209029243674576776e-12 7.571050906910925442e-13 1.892761538074998905e-13 7.571048035048681583e-15 1.068995162899036313e-12
8.100000000000000000e+01 3.708985838086764630e-04 2.438729906340530995e-04 7.405754031304667695e-05 2.652441123283206734e-05 7.176794209060510452e-07 1.099395660421070180e-06 1.445909108736151889e-07 3.423474366020750505e-08 1.424738791696753374e-09 3.988400812313019597e-10 1.094170433477038980e-11 4.147430181676756668e-12 7.595690470868738712e-13 1.898921517544758184e-13 7.595686090869424989e-15 1.068989002078731840e-12
9.000000000000000000e+01 3.640660300391340698e-04 2.412528786445711226e-04 7.397046231200077315e-05 4.207923213655692662e-06 7.185585990547365895e-07 1.099607445819472435e-06 1.451275998238002650e-07 3.423660365399986263e-08 1.424813210859926412e-09 3.988586844795741896e-10 1.094244856424888041e-11 4.147616166088092865e-12 7.595615946314853003e-13 1.898902951479392031e-13 7.595611255991790000e-15 1.068989020415488290e-12
1.010000000000000000e+02 1.609326899290053348e-04 3.082712768837092554e-04 6.741571311113213338e-05 6.318080434334488737e-06 4.578257652226521996e-07 2.360866251206871912e-07 1.456879047257348611e-07 3.437668935871739521e-08 1.430418048059782017e-09 4.002598062410148142e-10 1.099849470700579429e-11 4.161627717406146145e-12 7.590011502912617386e-13 1.897501735836619392e-13 7.590007689370134868e-15 1.068990422342492769e-12
2.020000000000000000e+02 1.109064440341089863e-05 1.653806557505577146e-05 2.607822016468738791e-06 1.530337560835207805e-06 3.392905396555373921e-07 4.662134487506299613e-08 4.109298792474545599e-09 8.542268289501796711e-09 1.440832515689611804e-09 4.027329638683505285e-10 1.109742316152221192e-11 4.186359847523105661e-12 7.580118873465380008e-13 1.895028425759903681e-13 7.580117627169969620e-15 1.068992896637419458e-12
3.010000000000000000e+02 9.157889522604101273e-06 1.322794744218480645e-05 1.699499194663875445e-06 8.314729693387895582e-07 1.105522801412401560e-07 2.280357282161333578e-08 4.878867307371468930e-09 1.074920306326635430e-09 3.997463307224760684e-10 1.424050923613822459e-10 1.109492848949471151e-11 4.185735974003494944e-12 7.580368124620129490e-13 1.895090922130928422e-13 7.580364314222401653e-15 1.068992833338599028e-12
4.000000000000000000e+02 1.169582693882897928e-05 4.021621468897063068e-06 7.918010696134070159e-07 2.614095168957525361e-07 6.643467436041178547e-08 1.164789038279610335e-08 5.133089355822370376e-09 3.341519848450304636e-09 1.411697814428206316e-11 1.421309097763910825e-10 1.108573611023139836e-11 4.183324893338286792e-12 7.581331886832709045e-13 1.895332250194215232e-13 7.581323374599402315e-15 1.068992589217092001e-12
5.000000000000000000e+02 1.578782547440038542e-05 5.792078800692657126e-06 6.705947673546486243e-07 5.055242888905506216e-07 8.036272013508182974e-08 5.896429841978578995e-09 4.389112036963256958e-09 3.373269395818982186e-09 1.423101429637942361e-11 4.603125856708942167e-11 6.774190030786700960e-13 4.183479513514190057e-12 7.581235845237188891e-13 1.895308258289603058e-13 7.581227062274378354e-15 1.068992612855767196e-12
6.000000000000000000e+02 1.668636959750724458e-05 8.434284882397058425e-06 4.193991934402230282e-07 4.625803054691610128e-07 2.946626604112653931e-08 7.532248024427176713e-09 2.836190375771013829e-09 3.190945888853959171e-09 7.534016857768485989e-11 4.602563612612512270e-11 6.772037563247208340e-13 1.581118324544948350e-12 7.581255409625131890e-13 1.895312743959644390e-13 7.581251722745267077e-15 1.068992611275575961e-12
7.000000000000000000e+02 1.370712913373317576e-05 4.018054058863018696e-06 7.776734129369411441e-07 4.175012035035653712e-07 2.785034519213328615e-08 3.726603258869898381e-10 2.777907441997362984e-09 2.801987894545705366e-09 7.670517124220569228e-11 4.661270871655564278e-11 2.842456841760804285e-12 1.581166241660260528e-12 7.581238781586330121e-13 1.895308389477881193e-13 7.581237716421724293e-15 1.068992616589441973e-12
8.030000000000000000e+02 1.494202078389239574e-05 4.769831003947899717e-06 7.478443067587825510e-07 4.031853893522556465e-07 4.210356537624282500e-08 5.501609081020821966e-09 2.997470143148192122e-09 2.794515365783482640e-09 7.666838173881980413e-11 2.288521230988952916e-11 3.167398655439859233e-12 1.581253377673996920e-12 7.581210603126178177e-13 1.895300487489049036e-13 7.581210578540208830e-15 1.068992626203278768e-12
9.010000000000000000e+02 1.369099483161662079e-05 4.050347185979852327e-06 2.730173911322242297e-07 2.639278076743516166e-07 4.489545658426365247e-08 4.769073622225619962e-09 3.193023302775551626e-09 2.786688831465080773e-09 6.933582123755285717e-11 2.331172208475881306e-11 3.167266507497574051e-12 7.013314174700749357e-13 7.581199229539196429e-13 1.895298269920432468e-13 7.581187989540690473e-15 1.068992624044155818e-12
1.000000000000000000e+03 1.407698748623342766e-05 4.542288355502410724e-06 2.870888354891687477e-07 2.740615097827046875e-07 4.341616788868343010e-08 1.119938561893352603e-08 3.193751460459304803e-09 2.843471311718483179e-09 5.367842255434671583e-11 2.330989499414691422e-11 3.167338904930693459e-12 6.199878164241327253e-13 8.622125796725869628e-13 1.895302130865500643e-13 7.581200086907161359e-15 1.068992624631642673e-12


==> plot_data/results_mero_wleja/sobol_f_relerr_mero_dali_pce.txt <==
1.700000000000000000e+01 2.624420569647815116e-01 5.784782123019472921e-01 3.488814488638079525e-01 4.158307040916017217e-01 3.897049296145929653e-01 3.962684122087204441e-01 3.918943480354102338e-01 3.867647729783679766e-01 3.905040045368615154e-01 4.018247566771593338e-01 3.673222002987265311e-01 4.059343657334447686e-01 inf inf inf 9.987165142652105754e-01
2.100000000000000000e+01 2.778517907059421810e-02 8.526677064465446043e-02 5.454077248509938552e-02 1.517546992272094941e-01 1.138186666676872100e-01 1.233491971288583067e-01 1.169978202030033110e-01 1.095494007994546604e-01 1.149789663965166825e-01 1.314173089513047954e-01 8.131773621857968370e-02 1.373846852317958667e-01 inf inf inf 9.981363100930481513e-01
3.000000000000000000e+01 4.042079495778359735e-04 4.207179550654315675e-03 1.615111062338344672e-01 1.948219889841730224e-01 1.588120526905911489e-01 1.678586970439139847e-01 1.618297935715304892e-01 1.547595468864793322e-01 1.599134414582794039e-01 1.755171730014919163e-01 1.279612666805002574e-01 1.811815720176055688e-01 inf inf inf 9.982309336452421800e-01
4.100000000000000000e+01 5.551781217311734570e-04 1.024170877139494529e-03 3.274878314357950598e-02 1.631687294856015435e-01 1.561263668322401821e-01 1.652018946706074742e-01 1.591537425628880842e-01 1.520609224253747505e-01 1.572312722349949454e-01 1.728848216878869637e-01 1.251770847081804250e-01 1.785673017509998572e-01 inf inf inf 9.982252846253434342e-01
5.000000000000000000e+01 1.459034437421279865e-03 1.189012862244715656e-04 1.737630232950961376e-02 4.902864224561404027e-02 1.568895546614450798e-01 1.659568747201222716e-01 1.599141924595738340e-01 1.528277870264996285e-01 1.579934606630083727e-01 1.736328537493683488e-01 1.259682607837470381e-01 1.793101976703964651e-01 inf inf inf 9.982268902359692220e-01
6.300000000000000000e+01 6.708676760489753858e-04 1.354562658922581339e-03 5.713436178036333628e-03 5.124311134064832990e-02 1.646867111658602556e-01 1.678990675899266483e-01 1.618704566194338612e-01 1.548005528959510435e-01 1.599541976217706551e-01 1.755571717230597628e-01 1.280035739821915874e-01 1.812212936565107679e-01 inf inf inf 9.982310186857946688e-01
7.100000000000000000e+01 5.206333629749378133e-04 1.504506781581113921e-03 4.696701811887435060e-03 1.546349684110488384e-02 1.648121169246263840e-01 1.680239910720866536e-01 1.619962851985326524e-01 1.549274428348037247e-01 1.600803140005895575e-01 1.756809451365484165e-01 1.281344892591653739e-01 1.813442141860623913e-01 inf inf inf 9.982312836130299294e-01
8.400000000000000000e+01 5.174501168389350394e-04 1.538477010095048178e-03 5.048197764122721622e-03 5.834476165944186242e-03 4.596889624231872279e-02 1.651391763935080303e-01 1.620247896419400591e-01 1.549561877466072990e-01 1.601088836187031239e-01 1.757089842963923676e-01 1.281641442440698553e-01 1.813720611047153763e-01 inf inf inf 9.982313441845760416e-01
9.000000000000000000e+01 8.085268899851404383e-04 3.983891855518155813e-04 7.726577415865821911e-03 3.552215883106891493e-03 4.342647340118485633e-02 1.629143335980208773e-01 1.597916472162240198e-01 1.527042080640616806e-01 1.578706351933858720e-01 1.735123097338281406e-01 1.258407632566237444e-01 1.791904826412555052e-01 inf inf inf 9.982266316684309526e-01
1.000000000000000000e+02 5.816102561612936572e-04 1.632722233346193305e-04 3.532640099389606006e-03 3.957287655639520410e-03 4.378605647117336797e-02 4.516303104775991339e-02 1.601074877671840035e-01 1.530227128012469628e-01 1.581871979885071389e-01 1.738229921729901872e-01 1.261693676249519558e-01 1.794990270219549988e-01 inf inf inf 9.982272978508958117e-01
2.000000000000000000e+02 4.364613398508370416e-05 9.449391496620068275e-05 1.593526798458472628e-04 1.445862122708624689e-04 1.678853891054260224e-03 2.695041031166157237e-04 4.349269659043150660e-02 1.541752796359861233e-01 1.596269623249435832e-01 1.752360131951232469e-01 1.276638964761422912e-01 1.809023340221511678e-01 inf inf inf 9.982303278366007060e-01
3.010000000000000000e+02 2.136681923080613969e-05 3.421222147492234919e-05 1.744884873728246477e-04 1.969680961060354854e-04 1.285508330105708270e-03 1.206408010800154133e-03 3.988566460558107089e-03 3.443960769635638630e-02 1.595582460535346081e-01 1.751685740544771663e-01 1.275925639989076987e-01 1.808353639033211946e-01 inf inf inf 9.982301843500274163e-01
4.010000000000000000e+02 2.663577561771311361e-05 2.654218983710712854e-05 1.271846598917919470e-04 3.338351834674398806e-06 7.258467700404302265e-04 1.551549719858863648e-03 3.540269165324402140e-03 1.337233370160112976e-02 1.596100577391520448e-01 1.751627094279233077e-01 1.275863587063311988e-01 1.808295416064174543e-01 inf inf inf 9.982301729067017959e-01
5.000000000000000000e+02 1.616871474821986732e-05 6.825323725119450374e-06 1.052379582849737890e-04 2.121665601789795522e-04 6.626528082008206234e-04 2.192511393944034147e-04 4.875196817722473111e-03 1.293395203030627862e-02 4.066119407174136752e-02 1.751163570958050586e-01 1.275686881945516105e-01 1.808129249287902807e-01 inf inf inf 9.982301335274997856e-01
6.000000000000000000e+02 1.787891516259424590e-05 1.032891794819340621e-05 5.705688652996911554e-05 1.331616196211839729e-04 2.029098354887996769e-04 1.413397518704627366e-04 5.205772756894021421e-03 1.425000386203572993e-02 4.085346857014500455e-02 5.840064001829754770e-02 1.275771182156655026e-01 1.808208634106445167e-01 inf inf inf 9.982301535108869528e-01
7.010000000000000000e+02 2.077918603544515508e-05 1.652256142330518293e-05 5.455379270562698088e-05 1.427655987844317527e-04 2.492396384380639752e-04 2.942556555803388157e-04 3.084841691894580316e-03 1.424827334333099438e-02 6.841165498478262753e-03 5.840224681177334787e-02 1.275786090496692504e-01 1.808222552913228420e-01 inf inf inf 9.982301556982876578e-01
8.010000000000000000e+02 2.035700213902947114e-05 1.435532087519012759e-05 5.806039569988151520e-05 1.271594037429921165e-04 2.265160020220358160e-04 1.154924156076689919e-04 3.083015154341310279e-03 1.458963568931010563e-02 6.028622405858699920e-03 1.177310317944870593e-02 1.275853844146722926e-01 1.808237386888516540e-01 inf inf inf 9.982301567146766308e-01
9.000000000000000000e+02 2.155915649755986701e-05 1.779893481799998459e-05 4.400862789747706400e-05 1.470226884187361498e-04 4.960915888080066286e-04 3.053827010071633800e-04 3.340670539462026710e-03 1.245305020997428472e-02 6.382993877266087031e-03 1.177318121215210726e-02 4.130467841602787973e-03 1.808237905476637597e-01 inf inf inf 9.982301545064505843e-01
1.002000000000000000e+03 2.152539642489057249e-05 1.803943786687959666e-05 4.228018434325765402e-05 1.497487667326312464e-04 4.554490271141519841e-04 3.096956753517267672e-04 3.324745243589810259e-03 1.245319598139333662e-02 7.700824767093565094e-03 1.256864222510010835e-02 4.130331040985185838e-03 1.808199998009624998e-01 inf inf inf 9.982301622739598868e-01


==> plot_data/results_mero_wleja/sobol_f_relerr_mero_sai_pce.txt <==
1.700000000000000000e+01 2.624420569647810675e-01 5.784782123019468481e-01 3.488814488638086186e-01 4.158307040915997788e-01 3.897049296146010144e-01 3.962684122087039018e-01 3.918943480354916131e-01 3.867647729782032195e-01 3.905040045376781399e-01 4.018247566755556166e-01 3.673222003072041386e-01 4.059343657175237263e-01 inf inf inf 9.987165142652105754e-01
2.000000000000000000e+01 3.767126318131331503e-02 1.075185776797963205e-01 7.754002036980688073e-02 1.723891204392900556e-01 1.353759200776145366e-01 1.446746107861016095e-01 1.384777375054217496e-01 1.312105083918214399e-01 1.365079944000121281e-01 1.525464576562972630e-01 1.036656079700786909e-01 1.583686703432765075e-01 inf inf inf 9.981816460540154923e-01
3.100000000000000000e+01 1.852956285433566760e-02 8.670492610658003807e-02 1.871518523977622195e-01 1.913405765342893750e-01 1.845352943648380095e-01 1.933052954041027116e-01 1.874607537627236697e-01 1.806067127938376926e-01 1.856030031293259275e-01 2.007295776329830750e-01 1.546279154430064140e-01 2.062207597349908217e-01 inf inf inf 9.982850308113223603e-01
4.300000000000000000e+01 9.408249618169251937e-04 5.545932972060454644e-03 4.641324674892639553e-04 5.586295567453360145e-02 1.657692428021919628e-01 1.689774361425326055e-01 1.629566380132919656e-01 1.558958965778715067e-01 1.610428624587995627e-01 1.766256155808539341e-01 1.291336465940056688e-01 1.822823954328176010e-01 inf inf inf 9.982333110539721721e-01
5.000000000000000000e+01 9.803786916817579418e-04 3.047273138364979279e-03 6.418879114105443574e-03 1.630720108250282088e-02 1.640116962543473611e-01 1.672266485794109692e-01 1.611931658824868330e-01 1.541175490332025166e-01 1.592753582169577908e-01 1.748909415179671911e-01 1.272989141043122385e-01 1.805596429965159455e-01 inf inf inf 9.982295898584123695e-01
6.000000000000000000e+01 3.436328049746934757e-04 8.869010007767032982e-04 6.908633565574193343e-03 1.582850558346269795e-02 4.809843053617852970e-02 1.639039673672347819e-01 1.607849727650790261e-01 1.537059125974774010e-01 1.588662320441546205e-01 1.744894136674260965e-01 1.268742295696496103e-01 1.801608692664381506e-01 inf inf inf 9.982287274046821590e-01
7.000000000000000000e+01 7.232795395292633458e-04 2.207693367767712706e-03 1.371407889530456073e-02 1.448276473907441318e-02 5.014179517255885898e-02 5.147886924013937715e-02 1.625864429416238877e-01 1.555225788200257364e-01 1.606718208359609323e-01 1.762614661264406135e-01 1.287484909329036642e-01 1.819207501090761292e-01 inf inf inf 9.982325303801180549e-01
8.100000000000000000e+01 5.319371729157598488e-04 9.129639206267141111e-04 8.406722309044416946e-03 1.151089225512457251e-02 7.933265937756006636e-03 4.839194653032227039e-02 1.598611152403853763e-01 1.527742620392236461e-01 1.579402622521437483e-01 1.735806428514405364e-01 1.259130409275043827e-01 1.792583434314556634e-01 inf inf inf 9.982267773781819953e-01
9.000000000000000000e+01 5.221380270181305789e-04 9.031552587155310900e-04 8.396837554960968550e-03 1.826127272158738126e-03 7.942984419096018461e-03 4.840126865887375146e-02 1.604544837557049242e-01 1.527825623548867418e-01 1.579485120325362368e-01 1.735887392388052453e-01 1.259216052419765697e-01 1.792663819652030310e-01 inf inf inf 9.982267945011282784e-01
1.010000000000000000e+02 2.308072444804009585e-04 1.154045607218037381e-03 7.652768063803079904e-03 2.741879640623781037e-03 5.060830006916702123e-03 1.039179228248805244e-02 1.610739622966224360e-01 1.534077018439649331e-01 1.585698395785992698e-01 1.741985265382992587e-01 1.265665632897237103e-01 1.798719828718260416e-01 inf inf inf 9.982281036269220476e-01
2.020000000000000000e+02 1.590603546981345705e-05 6.191196961881320247e-05 2.960297551227574625e-04 6.641259865153800214e-04 3.750535410161199863e-03 2.052125280812618514e-03 4.543280651957103122e-03 3.812030103168553841e-02 1.597243415534580213e-01 1.752748784673746063e-01 1.277049949418052610e-01 1.809409437657029662e-01 inf inf inf 9.982304141347440041e-01
3.010000000000000000e+02 1.313410747624139568e-05 4.952019789999179757e-05 1.929205011885447567e-04 3.608372558807364412e-04 1.222050699570735892e-03 1.003741706840262588e-03 5.394123075606006498e-03 4.796885823944638076e-03 4.431411615700442397e-02 6.197663835865126203e-02 1.276762871892021256e-01 1.809139789878194959e-01 inf inf inf 9.982303550260185343e-01
4.000000000000000000e+02 1.677397916396987279e-05 1.505535850433838894e-05 8.988216038646367671e-05 1.134448096524211101e-04 7.343723727287432236e-04 5.127035778724466043e-04 5.675193441222413891e-03 1.491170005545528442e-02 1.564945969962931466e-03 6.185731035827952279e-02 1.275705047268918813e-01 1.808097683544893919e-01 inf inf inf 9.982301270642482960e-01
5.000000000000000000e+02 2.264266194575719789e-05 2.168324977977640356e-05 7.612329503813697719e-05 2.193841578871602268e-04 8.883337207972157989e-04 2.595423357624846859e-04 4.852644892438961848e-03 1.505338400429603526e-02 1.577587515117347518e-03 2.003343151638385666e-02 7.795484510458006687e-03 1.808164512774994015e-01 inf inf inf 9.982301491381503356e-01
6.000000000000000000e+02 2.393134041866311899e-05 3.157462322455576332e-05 4.760855600909046922e-05 2.007476060017937569e-04 3.257216493706971416e-04 3.315459181561635502e-04 3.135719622799176300e-03 1.423975620250936963e-02 8.351878991874143662e-03 2.003098455339567124e-02 7.793007531322919054e-03 6.833837803448189474e-02 inf inf inf 9.982301476625605741e-01
7.000000000000000000e+02 1.965855853456269654e-05 1.504200353361081340e-05 8.827844405920613801e-05 1.811844691943894281e-04 3.078591756031706303e-04 1.640333795513502962e-05 3.071281445210812151e-03 1.250401162867838083e-02 8.503197170382182854e-03 2.028648655142152243e-02 3.270993016270380693e-02 6.834044908627459614e-02 inf inf inf 9.982301526246728507e-01
8.030000000000000000e+02 2.142962157421511704e-05 1.785635876596768863e-05 8.489236059887545274e-05 1.749717848564186012e-04 4.654150186384620322e-04 2.421635650058207403e-04 3.314032099861871118e-03 1.247066509398408497e-02 8.499118848203578505e-03 9.959956512591740599e-03 3.644923901560446350e-02 6.834421523948065735e-02 inf inf inf 9.982301616021171942e-01
9.010000000000000000e+02 1.963541896102558859e-05 1.516289621576158813e-05 3.099186636615899133e-05 1.145376811799009151e-04 4.962767303962685624e-04 2.099196531642863093e-04 3.530237572238595356e-03 1.243573879172558960e-02 7.686263512685832626e-03 1.014557938348193723e-02 3.644771830651231947e-02 3.031262796117604671e-02 inf inf inf 9.982301595859184307e-01
1.000000000000000000e+03 2.018900382337445056e-05 1.700452918084440626e-05 3.258920169077228783e-05 1.189354396104591588e-04 4.799245956145046111e-04 4.929618057945761231e-04 3.531042630445175093e-03 1.268913346012363365e-02 5.950553311893955893e-03 1.014478420872923399e-02 3.644855142909363827e-02 2.679683178534996227e-02 inf inf inf 9.982301601345162645e-01


==> plot_data/results_mero_wleja/sobol_t_abserr_mero_dali_pce.txt <==
1.700000000000000000e+01 1.590226966822078092e-01 1.780268462493298509e-01 4.153607012329989592e-03 1.249744517328784093e-03 4.660791324294762334e-05 1.185487410233862351e-05 4.665629783308343071e-07 1.143570291208178370e-07 4.781677201183024521e-09 1.386058543773853738e-09 2.391833992641261099e-10 3.028812403031603863e-10 2.448238255199760393e-10 3.247557794272898628e-10 2.512581072495723779e-10 8.337584960274557621e-10
2.100000000000000000e+01 2.404201739349065559e-02 1.764288212617687313e-02 1.560664637721757148e-03 6.412373404304718034e-04 2.164998356037413265e-05 5.654540736613875474e-06 2.179250322267244863e-07 5.223663607465454212e-08 2.296236159584724912e-09 7.647373719837942349e-10 2.143299268887651598e-10 2.966679113787073866e-10 2.445752917260871470e-10 3.246936460251067831e-10 2.512556219116550810e-10 8.337578746938138936e-10
3.000000000000000000e+01 3.289830716809438727e-03 8.614811125993715457e-04 7.229226519577906795e-04 7.404767806822626537e-04 2.572029047796296308e-05 6.665732775013541060e-06 2.584745796002023036e-07 6.236764728996283966e-08 2.701578589641091106e-09 8.660666047319378142e-10 2.183831982233685156e-10 2.976812228187319909e-10 2.446158242860051389e-10 3.247037791573733001e-10 2.512560272372977815e-10 8.337579760250333220e-10
4.100000000000000000e+01 6.490194580619501608e-04 8.511196551441724267e-04 4.841968315451913168e-04 2.643583957632326432e-04 2.547733108561690341e-05 6.605374033337809060e-06 2.560541495143616925e-07 6.176292031941225606e-08 2.677383425698613551e-09 8.600181929130804078e-10 2.181412558818054906e-10 2.976207374700490095e-10 2.446134048891422012e-10 3.247031742943038414e-10 2.512560030452333053e-10 8.337579699755661989e-10
5.000000000000000000e+01 3.606075739470693264e-05 8.932331956058581213e-04 3.478333030722344926e-04 2.026521090116224257e-04 2.554637253759944491e-05 6.622526097878567798e-06 2.567419599495021961e-07 6.193476479564252786e-08 2.684258932959957031e-09 8.617369627209569273e-10 2.182100082098552754e-10 2.976379255623797066e-10 2.446140923957865936e-10 3.247033461827147686e-10 2.512560099187917282e-10 8.337579716949952088e-10
6.300000000000000000e+01 4.867662203921208075e-04 3.787751536173944444e-04 1.034386830260740353e-04 2.082069418644222347e-04 9.467120708109153437e-06 6.666649935952032236e-06 2.585113584449288903e-07 6.237683620833203219e-08 2.701946240588979440e-09 8.661585106789213255e-10 2.183868746812071709e-10 2.976821418427556624e-10 2.446158610654445521e-10 3.247037883400901032e-10 2.512560276062665534e-10 8.337579761161022885e-10
7.100000000000000000e+01 4.189065634637723079e-04 3.631153027812139555e-04 8.046433616544154677e-05 3.695146586243751308e-05 9.480985363207963422e-06 6.669488018402080397e-06 2.586251676651289939e-07 6.240527060867994914e-08 2.703083904251236585e-09 8.664429075879265432e-10 2.183982510743353048e-10 2.976849858069720491e-10 2.446159748428565577e-10 3.247038167734505334e-10 2.512560287457384529e-10 8.337579763998096256e-10
8.400000000000000000e+01 3.796482288100921920e-04 3.761842510576762777e-04 7.671961833436054257e-05 2.768157307022353977e-05 7.122552025576309501e-06 2.452592058837258843e-06 2.586509493158451441e-07 6.241171197304325997e-08 2.703341623483875125e-09 8.665073337854916080e-10 2.184008280598047218e-10 2.976856300902376557e-10 2.446160006028711981e-10 3.247038232198219721e-10 2.512560290025462900e-10 8.337579764646749579e-10
9.000000000000000000e+01 4.532721250327664819e-05 6.083633137431987414e-04 1.032789185329112402e-04 2.625989857126627067e-05 6.870195639347218127e-06 2.390983757717651109e-06 2.566311204352617787e-07 6.190707234244795232e-08 2.683150955749559637e-09 8.614599860710250574e-10 2.181989288154182674e-10 2.976351557625726309e-10 2.446139816051134175e-10 3.247033184832419543e-10 2.512560088103321740e-10 8.337579714180983599e-10
1.000000000000000000e+02 4.918921629848416188e-05 4.052724095027215867e-04 2.704743720877665625e-05 2.718639843201330064e-05 6.905887217739125109e-06 1.796241809659014708e-06 2.569167913620875861e-07 6.197844515018765052e-08 2.686006587922040225e-09 8.621738479811839467e-10 2.182274841724716560e-10 2.976422944332331174e-10 2.446142671668863868e-10 3.247033898641578983e-10 2.512560116677613223e-10 8.337579721315051388e-10
2.000000000000000000e+02 2.371338601048211814e-05 3.305938402453634239e-05 5.834945514182274251e-06 8.948623161091247280e-07 2.418147777724047754e-07 2.306839633741468681e-08 6.797841560761355078e-08 2.056682368817260088e-08 2.698994334502755243e-09 8.654205776279419214e-10 2.183573570807029995e-10 2.976747621984448300e-10 2.446155659228976328e-10 3.247037145270683572e-10 2.512560246580082693e-10 8.337579753762802205e-10
3.010000000000000000e+02 7.353441046520359237e-06 1.711822683336805540e-05 8.204711011202542315e-07 1.207747329952293253e-06 1.607643910661078627e-07 1.514918266662252364e-08 6.775873178588343691e-09 1.455827495633710134e-08 2.698374462558128499e-09 8.652656212232898844e-10 2.183511583671335526e-10 2.976732127369983165e-10 2.446155039112635990e-10 3.247036990401083563e-10 2.512560240358899182e-10 8.337579752226222193e-10
4.010000000000000000e+02 9.393646811295397470e-06 1.677143687922599824e-05 2.844434853490132586e-06 6.670142676207073407e-07 1.741319154752629834e-07 2.574751465202882090e-08 4.821674188018229738e-09 4.095685665368316614e-09 1.031191661557812688e-09 8.652521459411806041e-10 2.183506191340550641e-10 2.976730780287920352e-10 2.446154984981328726e-10 3.247036977109807444e-10 2.512560239801362906e-10 8.337579752103676419e-10
5.000000000000000000e+02 4.335666697996565233e-06 9.164219427149067343e-06 2.633707562696083193e-06 1.192338706853916797e-06 6.731830757881974905e-08 2.592856719917980852e-09 6.394017026439345649e-09 3.611350823547308508e-09 7.915994033449011085e-10 4.482687803251271528e-10 2.183490835860775697e-10 2.976726935752207663e-10 2.446154832158639875e-10 3.247036938264811860e-10 2.512560238341669332e-10 8.337579751681969403e-10
6.000000000000000000e+02 4.501054668315518370e-06 1.114922297135167994e-05 1.884040339765122307e-06 1.026700338416924874e-06 4.572810094317469702e-08 2.608768996802162321e-09 6.801957104518240683e-09 3.996517765106280342e-09 8.296604400761222293e-10 3.884287960978996426e-10 2.183498161456113671e-10 2.976728772447705930e-10 2.446154904827577001e-10 3.247036956920050262e-10 2.512560239002500822e-10 8.337579751895969299e-10
7.010000000000000000e+02 6.156749825847462887e-06 1.316654956012852651e-05 1.832376176435709936e-06 1.115127125311896755e-06 5.497014924923471300e-08 1.247971412552539719e-08 5.364600621541236144e-09 3.996081367302980736e-09 4.533730169002898240e-11 3.884328435964186665e-10 2.183499456974414578e-10 2.976729094481694644e-10 2.446154917969152040e-10 3.247036960102024343e-10 2.512560239161253325e-10 8.337579751919394020e-10
8.010000000000000000e+02 5.586456543249518347e-06 1.280809908815738751e-05 1.869949290005806786e-06 1.131554761643876333e-06 4.964539189504990277e-08 1.189209849263242621e-08 5.341817181569711610e-09 4.100000152519283973e-09 6.190656234179776475e-11 2.018620258054329880e-10 2.016749736664220233e-10 2.976729437689579192e-10 2.446154932212059128e-10 3.247036963260784118e-10 2.512560239338376475e-10 8.337579751930277649e-10
9.000000000000000000e+02 6.400534951600533873e-06 1.373270419180450119e-05 1.637739466285592638e-06 1.148644759575018215e-06 9.219062137518255987e-08 2.120516863239057409e-08 5.804338846107641949e-09 3.741334507173445238e-09 6.495100839558396040e-11 2.018622282817764729e-10 1.992806829898388834e-10 2.976729449687949782e-10 2.446154933327327102e-10 3.247036963159219264e-10 2.512560239402137108e-10 8.337579751906630623e-10
1.002000000000000000e+03 6.453244961845960859e-06 1.373276481719809539e-05 1.614544763947969863e-06 1.154100271030366470e-06 8.913151663817505538e-08 2.088635522769159811e-08 4.747245608171877707e-09 3.736151757018246071e-09 4.943980547963534987e-11 2.059988500835505746e-10 1.992806697617792163e-10 2.935040108697489255e-10 2.446154930430733434e-10 3.247036963759950395e-10 2.512560239211058904e-10 8.337579751989811906e-10


==> plot_data/results_mero_wleja/sobol_t_abserr_mero_sai_pce.txt <==
1.700000000000000000e+01 1.590226966822074761e-01 1.780268462493297399e-01 4.153607012329995664e-03 1.249744517328779539e-03 4.660791324294834840e-05 1.185487410233824743e-05 4.665629783309078931e-07 1.143570291207809117e-07 4.781677201190391392e-09 1.386058543770168855e-09 2.391833992648628176e-10 3.028812403027920324e-10 2.448238255203443932e-10 3.247557794272898628e-10 2.512581072495723779e-10 8.337584960274557621e-10
2.000000000000000000e+01 3.023858514919008922e-02 2.428343979273162034e-02 1.763272463313784663e-03 6.887849902259979978e-04 2.360015102796539322e-05 6.139023567176744064e-06 2.373531514637032501e-07 5.709061118749429965e-08 2.490444025943319227e-09 8.132862841632465146e-10 2.162719322872135720e-10 2.971534096351190449e-10 2.445947117074940056e-10 3.246985010149561570e-10 2.512558161117703328e-10 8.337579232435470929e-10
3.100000000000000000e+01 2.551788243380770371e-02 1.186311758656610760e-02 1.001383104375242611e-03 3.428474682826872233e-04 2.804733224530622944e-05 7.243843014744025661e-06 2.816572270816565652e-07 6.815966413475102552e-08 2.933317568242978723e-09 9.239977043411644214e-10 2.207005005790991453e-10 2.982605447117933276e-10 2.446389972329576390e-10 3.247095723840950563e-10 2.512562589673282389e-10 8.337580339570353222e-10
4.300000000000000000e+01 1.733494302756932726e-03 7.112151049530890390e-04 6.032270876482441480e-05 2.083102828443705000e-04 9.586803631627199515e-06 6.691148923739734938e-06 2.594937859531803849e-07 6.262228861418785401e-08 2.711766808203303833e-09 8.686134977560139302e-10 2.184850767443470182e-10 2.977066921395432258e-10 2.446168430869297524e-10 3.247040338429441634e-10 2.512560374268415588e-10 8.337579785709716873e-10
5.000000000000000000e+01 8.407340833129772761e-04 6.419821962258542847e-04 7.408426882892990561e-05 7.091747999296051097e-05 9.392492165821370097e-06 6.651373539874797213e-06 2.578987636658034315e-07 6.222378384304471463e-08 2.695822603591180956e-09 8.646276988052420701e-10 2.183256405152817460e-10 2.976668334902156576e-10 2.446152487154462714e-10 3.247036352624622228e-10 2.512560214815331807e-10 8.337579745859882443e-10
6.000000000000000000e+01 2.471114539880359118e-04 2.934944263282557309e-04 7.895254433174132835e-05 6.968430072054393118e-05 6.847697464784193908e-06 2.418387786148850748e-06 2.575295618460264070e-07 6.213154142164370300e-08 2.692131980815333337e-09 8.637050993846171198e-10 2.182887358977806618e-10 2.976576072183885073e-10 2.446148796880678858e-10 3.247035429912314821e-10 2.512560177933583749e-10 8.337579736623970430e-10
7.000000000000000000e+01 5.077376752073980981e-04 5.758421743160546669e-04 1.750870372850057977e-04 7.606778819784247234e-05 7.051561962194671297e-06 1.833741989296970251e-06 2.591589525414847202e-07 6.253863291477185637e-08 2.708419736431646359e-09 8.677767835026692169e-10 2.184516071423455141e-10 2.976983248931320382e-10 2.446165083801532407e-10 3.247039501756839011e-10 2.512560340788802453e-10 8.337579777349575096e-10
8.100000000000000000e+01 2.922116345837055817e-04 4.384125680734207720e-04 1.277140089608070489e-04 1.663555683264344998e-05 1.277672401458929022e-06 1.756490749022350067e-06 2.566939527561484231e-07 6.192277053565167562e-08 2.683779043674383714e-09 8.616169965863199556e-10 2.182052096652727082e-10 2.976367258311342343e-10 2.446140444237574715e-10 3.247033341777369180e-10 2.512560094408244364e-10 8.337579715741371936e-10
9.000000000000000000e+01 3.222369548897541236e-04 4.417525565445501456e-04 1.274820585657997218e-04 7.032177220310607130e-06 1.278649857209586274e-06 1.756722191164751485e-06 9.004131474313750679e-08 6.192463052944403319e-08 2.683853462837556753e-09 8.616355998345921855e-10 2.182059538947511858e-10 2.976369118155455931e-10 2.446140518762128176e-10 3.247033360343434927e-10 2.512560095156593113e-10 8.337579715924739267e-10
1.010000000000000000e+02 3.825806376789309127e-04 1.010997387322354335e-04 1.200907754000165445e-04 1.915575506137830522e-05 1.404065772481064489e-06 4.193777609375896247e-07 9.072498425224496409e-08 6.206471623416156577e-08 2.689458300037412357e-09 8.630367215960328101e-10 2.182620000375081126e-10 2.976509233668636463e-10 2.446146123205530593e-10 3.247034761559077683e-10 2.512560151192259364e-10 8.337579729944009287e-10
2.020000000000000000e+02 1.218466475272350635e-05 2.053613367530848777e-05 1.271947649282741122e-05 1.750727130320380021e-06 6.342511740112173916e-07 1.778447526384374677e-07 1.289992320634712728e-08 1.425892747859325120e-08 1.032449367281039514e-09 8.655098792233685243e-10 2.183609284920245303e-10 2.976756554969805865e-10 2.446156015834977710e-10 3.247037234869154064e-10 2.512560250092881458e-10 8.337579754686958370e-10
3.010000000000000000e+02 1.254096588065856110e-05 1.120843766733159441e-05 2.596146119910117123e-06 2.018277975917356221e-06 1.419099122633991125e-07 1.436529204394503250e-09 1.251907704754707866e-08 8.103100224181876123e-10 7.795573890413380983e-10 3.853962987629782692e-10 2.183584338199970428e-10 2.976750316234609499e-10 2.446155766583823205e-10 3.247037172372783299e-10 2.512560247626010702e-10 8.337579754053969780e-10
4.000000000000000000e+02 6.062640045767508923e-06 9.473875479892868157e-06 3.562329127345525981e-06 9.522207267262036701e-07 6.543686781577430760e-08 7.568326381187084071e-09 8.790157230644320382e-09 5.560610335421970716e-09 2.404952678252995373e-10 3.850941564564040438e-10 2.016733963722900142e-10 2.976726205427957676e-10 2.446154802821610320e-10 3.247036931044719871e-10 2.512560238035407261e-10 8.337579751612755065e-10
5.000000000000000000e+02 7.928631422404741613e-06 1.326091229969517116e-05 2.690221985124363613e-06 1.519308188348278410e-06 1.303107390488589127e-07 6.529143468082484504e-09 7.268793607226379689e-09 4.593842388207141471e-09 2.406223788706083263e-10 2.506721204397493321e-10 1.991481434079952301e-10 2.935039109482194341e-10 2.446154898863206187e-10 3.247036955036624630e-10 2.512560238998530355e-10 8.337579751849141571e-10
6.000000000000000000e+02 1.010864087369611752e-05 1.486125769672996810e-05 2.096069721662513485e-06 1.247449637094711489e-06 7.459843102822823896e-08 1.440174725820603718e-08 5.296411802442358777e-09 4.217995682288056745e-09 1.309266317036683889e-11 2.506658534977760727e-10 1.991479061932807779e-10 2.928722348632280865e-10 2.446154879298818227e-10 3.247036950550954449e-10 2.512560238751925584e-10 8.337579751833340353e-10
7.000000000000000000e+02 6.129888150741003017e-06 1.188310972971562407e-05 2.334784311483484309e-06 1.087787735936252692e-06 4.504428950641943194e-08 8.445666522089139826e-09 4.264542222381537153e-09 3.724254484439539081e-09 2.549362443191303424e-11 1.969343417714101348e-10 1.937208816336586990e-10 2.928722876556911575e-10 2.446154895926856667e-10 3.247036954905436370e-10 2.512560238891988975e-10 8.337579751886478436e-10
8.030000000000000000e+02 6.948977731902061805e-06 1.312968422495508491e-05 2.251004928986027886e-06 1.209096579495982232e-06 8.678671902275761265e-08 1.835599109047987695e-08 4.653379178493460066e-09 3.761193389852699317e-09 2.553509202890916788e-11 1.861985913364502421e-10 1.937702847861967884e-10 2.928723836936996450e-10 2.444487377722975483e-10 3.247036962807425036e-10 2.512560239163367805e-10 8.337579751982617503e-10
9.010000000000000000e+02 5.482852592608722375e-06 1.271800784713450483e-05 1.420089270872185172e-06 1.020611734668577103e-06 9.588395521913984677e-08 1.618627015053332907e-08 5.431545619015445644e-09 3.465931993363739284e-09 4.061926792942306485e-11 1.969109350586144562e-10 1.937704321132812320e-10 2.915156275582690367e-10 2.444487391390281704e-10 3.247036965024993895e-10 2.512560239389257389e-10 8.337579751961026021e-10
1.000000000000000000e+03 6.011594622989946402e-06 1.306361278663459302e-05 1.469295696580538713e-06 1.016816284332613257e-06 9.205267240673144225e-08 2.863779999245032637e-08 5.423539166524908670e-09 3.595702851852226116e-09 6.084511094847650009e-11 1.969088750214437770e-10 1.937703513261799038e-10 2.915278559563015251e-10 2.444234739876783659e-10 3.246620075367801130e-10 2.512560239268283775e-10 8.337579751966901071e-10


==> plot_data/results_mero_wleja/sobol_t_relerr_mero_dali_pce.txt <==
1.700000000000000000e+01 2.204888557664239079e-01 6.125661225600740334e-01 4.200008169352794085e-01 4.814414906600190114e-01 4.577571580693201581e-01 4.636099987861303506e-01 4.589529198296590229e-01 4.542030169028581921e-01 4.651534248776851288e-01 5.021043406365414130e-01 8.130998306576824319e-01 9.565902093409949236e-01 9.977593843808572061e-01 9.995769474674668365e-01 9.999781190859688973e-01 9.999983514805357299e-01
2.100000000000000000e+01 3.333484474861327096e-02 6.070675363018337295e-02 1.578099278192051091e-01 2.470250973403506356e-01 2.126341699785055661e-01 2.211328101342330821e-01 2.143704804917175299e-01 2.074733654797754900e-01 2.233739478889458785e-01 2.770286692758148761e-01 7.286108809988239843e-01 9.369666446375557456e-01 9.967465053252271279e-01 9.993857049386981606e-01 9.999682277293753252e-01 9.999976062616017236e-01
3.000000000000000000e+01 4.561430698563326974e-03 2.964239135397940279e-03 7.309986320370949475e-02 2.852552983011111820e-01 2.526104743745682946e-01 2.606776197752340707e-01 2.542586285642642330e-01 2.477116953283780842e-01 2.628049700295275182e-01 3.137355225503432044e-01 7.423899068255128686e-01 9.401669874569742458e-01 9.969116924427197102e-01 9.994168940539068791e-01 9.999698408784125636e-01 9.999977277968579159e-01
4.100000000000000000e+01 8.998813418703317931e-04 2.928586771998134639e-03 4.896059357632308318e-02 1.018392946398170434e-01 2.502242615358415967e-01 2.583171631467239271e-01 2.518776778529276950e-01 2.453098419701869315e-01 2.604513056352568134e-01 3.115444651510381746e-01 7.415674280182082967e-01 9.399759565027269170e-01 9.969018323896002842e-01 9.994150323251281831e-01 9.999697445968024345e-01 9.999977205412111658e-01
5.000000000000000000e+01 4.999912152111765206e-05 3.073493726939986129e-03 3.517190504878432017e-02 7.806806278813595290e-02 2.509023485096944506e-01 2.589879310142082502e-01 2.525542694861224180e-01 2.459923735132144851e-01 2.611201432869481587e-01 3.121670952592441872e-01 7.418011503687835795e-01 9.400302416767586378e-01 9.969046342664388272e-01 9.994155613863612286e-01 9.999697719527674833e-01 9.999977226034704181e-01
6.300000000000000000e+01 6.749132620640171552e-04 1.303313697129413395e-03 1.045942267641015132e-02 8.020796176103588138e-02 9.298082597806482663e-02 2.607134872992508123e-01 2.542948075132147601e-01 2.477481918557664642e-01 2.628407344883930130e-01 3.137688157868503969e-01 7.424024048803746778e-01 9.401698900117256841e-01 9.969118423343029667e-01 9.994169223177057360e-01 9.999698423468654784e-01 9.999977279060847657e-01
7.100000000000000000e+01 5.808241891140443784e-04 1.249430283988715081e-03 8.136322676488078748e-03 1.423488445855251340e-02 9.311699695578184999e-02 2.608244765337093818e-01 2.544067604034788710e-01 2.478611275495418154e-01 2.629514044743818113e-01 3.138718395177862996e-01 7.424410787321320537e-01 9.401788721075543531e-01 9.969123060247967461e-01 9.994170098337206154e-01 9.999698468818314367e-01 9.999977282463594630e-01
8.400000000000000000e+01 5.263915485685029825e-04 1.294398754420633593e-03 7.757667559723947955e-03 1.066382578035072332e-02 6.995376850350688847e-02 9.591381499328688331e-02 2.544321215324663044e-01 2.478867113474882977e-01 2.629764749629729392e-01 3.138951781232106053e-01 7.424498391496829885e-01 9.401809069482177650e-01 9.969124110076198475e-01 9.994170296752282745e-01 9.999698479038968690e-01 9.999977283241580084e-01
9.000000000000000000e+01 6.284728801890077890e-05 2.093295275733571617e-03 1.044326774951253277e-02 1.011615137128487815e-02 6.747526358571051541e-02 9.350449169211048905e-02 2.524452378632638383e-01 2.458823846836417359e-01 2.610123611485020145e-01 3.120667595419612250e-01 7.417634861589419426e-01 9.400214938144788590e-01 9.969041827481537332e-01 9.994154761292042277e-01 9.999697675412271280e-01 9.999977222713641867e-01
1.000000000000000000e+02 6.820205067565908517e-05 1.394487144494900447e-03 2.734959202921665496e-03 1.047306869948228664e-02 6.782580653764497258e-02 7.024584622381893628e-02 2.527262492423625329e-01 2.461658630570257578e-01 2.612901521890372281e-01 3.123253584051304266e-01 7.418605596015633852e-01 9.400440398871728886e-01 9.969053465316956020e-01 9.994156958349725839e-01 9.999697789134636139e-01 9.999977231270142930e-01
2.000000000000000000e+02 3.287918930369716325e-05 1.137528362310744214e-04 5.900129394655165586e-04 3.447295358605782399e-04 2.374971067150478347e-03 9.021385723427492861e-04 6.686962699039000757e-02 8.168726871531337141e-02 2.625535780852830681e-01 3.135014970724567807e-01 7.423020603077780111e-01 9.401465828716430995e-01 9.969106395051040570e-01 9.994166951260754495e-01 9.999698306131394876e-01 9.999977270187524470e-01
3.010000000000000000e+02 1.019572574305698452e-05 5.890148624963105869e-05 8.296368234148143836e-05 4.652628331714607837e-04 1.578938975224375863e-03 5.924409232062817802e-04 6.665352640782110788e-03 5.782252701828800162e-02 2.624932779968627838e-01 3.134453635969014496e-01 7.422809878881656553e-01 9.401416892055711738e-01 9.969103867817848963e-01 9.994166474582303339e-01 9.999698281371806052e-01 9.999977268344572012e-01
4.010000000000000000e+02 1.302452090241891560e-05 5.770822926605190034e-05 2.876210865974254140e-04 2.569551927150654858e-04 1.710227410131575114e-03 1.006911177084383272e-03 4.743028379523740387e-03 1.626723603960283926e-02 1.003125708611729561e-01 3.134404821309137446e-01 7.422791547746379059e-01 9.401412637564706687e-01 9.969103647210153518e-01 9.994166433672628802e-01 9.999698279152876568e-01 9.999977268197591806e-01
5.000000000000000000e+02 6.011507848695726232e-06 3.153283046376236941e-05 2.663129479070462527e-04 4.593269395782991968e-04 6.611632021088110090e-04 1.013991620996338285e-04 6.289724903213463232e-03 1.434355589473080422e-02 7.700544350963579865e-02 1.623868640932512875e-01 7.422739347058359138e-01 9.401400495362638443e-01 9.969103024393842771e-01 9.994166314110285443e-01 9.999698273343465837e-01 9.999977267691803062e-01
6.000000000000000000e+02 6.240822311938866321e-06 3.836295721126001289e-05 1.905087504646929249e-04 3.955177514561964910e-04 4.491161280390939766e-04 1.020214454409225011e-04 6.691011114604819739e-03 1.587336117397170066e-02 8.070795642404640646e-02 1.407096297808344554e-01 7.422764250293061306e-01 9.401406296200384149e-01 9.969103320550124492e-01 9.994166371529883408e-01 9.999698275973498696e-01 9.999977267948471082e-01
7.010000000000000000e+02 8.536484116189179628e-06 4.530430315126329359e-05 1.852846185860107530e-04 4.295825731110940854e-04 5.398864173088363050e-04 4.880456933275004942e-04 5.277099198450565382e-03 1.587162789005944208e-02 4.410335593254247413e-03 1.407110960007024736e-01 7.422768654385126785e-01 9.401407313280744082e-01 9.969103374107534110e-01 9.994166381323790205e-01 9.999698276605314406e-01 9.999977267976566386e-01
8.010000000000000000e+02 7.745758540816846785e-06 4.407092391452912823e-05 1.890839039655369382e-04 4.359110231374991673e-04 4.875895942102571943e-04 4.650657375303756595e-04 5.254687376715149599e-03 1.628437231094028229e-02 6.022165086461040914e-03 7.312519360879926600e-02 6.855905863056069860e-01 9.401408397234645165e-01 9.969103432153331168e-01 9.994166391046245268e-01 9.999698277310244965e-01 9.999977267989620389e-01
9.000000000000000000e+02 8.874498151617005984e-06 4.725236410275298742e-05 1.656035132175980376e-04 4.424946360001759545e-04 9.054453182954684889e-04 8.292731005876246555e-04 5.709664900186021790e-03 1.485982482638312577e-02 6.318323620212260711e-03 7.312526695653151498e-02 6.774512365444422812e-01 9.401408435129114949e-01 9.969103436698514287e-01 9.994166390733635330e-01 9.999698277564004201e-01 9.999977267961258631e-01
1.002000000000000000e+03 8.947581869154988267e-06 4.725257270647239578e-05 1.632581315044379826e-04 4.445962731995849811e-04 8.754004827039320834e-04 8.168052261176345823e-04 4.669813796228971733e-03 1.483923998980208464e-02 4.809420183873822432e-03 7.462377203163994555e-02 6.774511915758821834e-01 9.269740936061042769e-01 9.969103424893684950e-01 9.994166392582646274e-01 9.999698276803535846e-01 9.999977268061024382e-01


==> plot_data/results_mero_wleja/sobol_t_relerr_mero_sai_pce.txt <==
1.700000000000000000e+01 2.204888557664234361e-01 6.125661225600737003e-01 4.200008169352800191e-01 4.814414906600172350e-01 4.577571580693273190e-01 4.636099987861156402e-01 4.589529198297314094e-01 4.542030169027115316e-01 4.651534248784017778e-01 5.021043406352064808e-01 8.130998306601868730e-01 9.565902093398315209e-01 9.977593843823583386e-01 9.995769474674668365e-01 9.999781190859688973e-01 9.999983514805357299e-01
2.000000000000000000e+01 4.192653739776799199e-02 8.355600781368451024e-02 1.782970494976706399e-01 2.653419701711808854e-01 2.317876367529249360e-01 2.400795389269786140e-01 2.334817097677950870e-01 2.267523740127267984e-01 2.422661587961434659e-01 2.946156749964494725e-01 7.352126947763387710e-01 9.384999944028653562e-01 9.968256498637623197e-01 9.994006482784045797e-01 9.999690006233054040e-01 9.999976644914769786e-01
3.100000000000000000e+01 3.538116769995573035e-02 4.081937131717502942e-02 1.012569847494696751e-01 1.320757914200203775e-01 2.754653921773695946e-01 2.832858470095349079e-01 2.770631463789002269e-01 2.707164161145012016e-01 2.853481436983095754e-01 3.347212570290928890e-01 7.502675361209579785e-01 9.419966605341336674e-01 9.970061318839649189e-01 9.994347252250495028e-01 9.999707631370513550e-01 9.999977972796959547e-01
4.300000000000000000e+01 2.403532220663536379e-03 2.447194276177376733e-03 6.099659136207748536e-03 8.024777200604411853e-02 9.415628548970340905e-02 2.616715721848825726e-01 2.552612107521646245e-01 2.487230792247623334e-01 2.637960626019084098e-01 3.146581430617710340e-01 7.427362410962445871e-01 9.402474272455270121e-01 9.969158444821757392e-01 9.994176779593570981e-01 9.999698814316146933e-01 9.999977308504209850e-01
5.000000000000000000e+01 1.165698355650209321e-03 2.208973269929801527e-03 7.491188583281262886e-03 2.731967758869607854e-02 9.224786569189108443e-02 2.601160714257725326e-01 2.536922047015688908e-01 2.471402987809632190e-01 2.622450374970676790e-01 3.132142740685911475e-01 7.421942403919628006e-01 9.401215416222835630e-01 9.969093467522001095e-01 9.994164511548266905e-01 9.999698179711371537e-01 9.999977260708872162e-01
6.000000000000000000e+01 3.426260708273815665e-04 1.009874333655841469e-03 7.983454626307763535e-03 2.684461755928121626e-02 6.725429895260122415e-02 9.457618435438999716e-02 2.533290248929194743e-01 2.467739305182611587e-01 2.618860199908896735e-01 3.128800593445122402e-01 7.420687837827961708e-01 9.400924022761499854e-01 9.969078428114415136e-01 9.994161671500422228e-01 9.999698032926293001e-01 9.999977249631447629e-01
7.000000000000000000e+01 7.039906967475600789e-04 1.981394465828637420e-03 1.770429857138297938e-02 2.930374075131491479e-02 6.925654334572413362e-02 7.171237029538225782e-02 2.549318387721930534e-01 2.483908156870682782e-01 2.634704651530650477e-01 3.143550405266263281e-01 7.426224617628822688e-01 9.402210009604653473e-01 9.969144804122100911e-01 9.994174204370283032e-01 9.999698681071170769e-01 9.999977298477172871e-01
8.100000000000000000e+01 4.051585735572945128e-04 1.508517914934140620e-03 1.291407394546189788e-02 6.408547641869989132e-03 1.254859200382545115e-02 6.869129667614587431e-02 2.525070453329301134e-01 2.459447347356487901e-01 2.610734604735011621e-01 3.121236371259631937e-01 7.417848377994351594e-01 9.400264525640287250e-01 9.969044387603759327e-01 9.994155244358282619e-01 9.999697700505131293e-01 9.999977224585149260e-01
9.000000000000000000e+01 4.467894140374491902e-04 1.520010360204387392e-03 1.289061978740064021e-02 2.709019192793214129e-03 1.255819203385097685e-02 6.870034771206844082e-02 8.857266055379432734e-02 2.459521222552302488e-01 2.610806998431135506e-01 3.121303762148345817e-01 7.417873677946805744e-01 9.400270399588335213e-01 9.969044691322452856e-01 9.994155301503413469e-01 9.999697703483473310e-01 9.999977224805077780e-01
1.010000000000000000e+02 5.304574051387865802e-04 3.478704265777281257e-04 1.214323445253057132e-02 7.379408465964042152e-03 1.378995782117726013e-02 1.640065694167524082e-02 8.924517880315462059e-02 2.465085143738156848e-01 2.616259288725322762e-01 3.126379372564224712e-01 7.419778956880246357e-01 9.400712926593147722e-01 9.969067531771037549e-01 9.994159614353079757e-01 9.999697926498923861e-01 9.999977241619595336e-01
2.020000000000000000e+02 1.689433549598501872e-05 7.066203801779944805e-05 1.286156947953500090e-03 6.744359888547022536e-04 6.229264404182177292e-03 6.954996303044714070e-03 1.268951394796109279e-02 5.663357931180402344e-02 1.004349183346708585e-01 3.135338468739070072e-01 7.423142012588209715e-01 9.401494041775531052e-01 9.969107848369498370e-01 9.994167227038959211e-01 9.999698320111927163e-01 9.999977271295944492e-01
3.010000000000000000e+02 1.738835571854282098e-05 3.856670691238199414e-05 2.625148426437069684e-04 7.775051171009110572e-04 1.393760707563741286e-03 5.617852175875879373e-05 1.231487972984863372e-02 3.218387707677547276e-03 7.583401684069575321e-02 1.396110974845815866e-01 7.423057206643928208e-01 9.401474337970167072e-01 9.969106832566898557e-01 9.994167034679236616e-01 9.999698310294067305e-01 9.999977270536747342e-01
4.000000000000000000e+02 8.405998605886671958e-06 3.259831475196275620e-05 3.602124946428599287e-04 3.668258270036671930e-04 6.426847408543669236e-04 2.959754573608678989e-04 8.646781922558263375e-03 2.208562088038800234e-02 2.339497059068257681e-02 1.395016454240591008e-01 6.855852243214743957e-01 9.401398188778624654e-01 9.969102904833189172e-01 9.994166291887316422e-01 9.999698272124578624e-01 9.999977267608788356e-01
5.000000000000000000e+02 1.099324125796521786e-05 4.562899248159907236e-05 2.720275240617095447e-04 5.852860235256669491e-04 1.279840040509523441e-03 2.553360051892121746e-04 7.150233097385117094e-03 1.824581390353796975e-02 2.340733573696441791e-02 9.080681354675855521e-02 6.770006705273856618e-01 9.269737780238096470e-01 9.969103296242821655e-01 9.994166365732822799e-01 9.999698275957695781e-01 9.999977267892307120e-01
6.000000000000000000e+02 1.401587764574950562e-05 5.113556295269260435e-05 2.119485528694062596e-04 4.805574295215555300e-04 7.326645500285078241e-04 5.632108760714649078e-04 5.210022599837601381e-03 1.675302671735552640e-02 1.273632003632392583e-03 9.080454332608034473e-02 6.769998641200649647e-01 9.249787546351945222e-01 9.969103216509765941e-01 9.994166351926224712e-01 9.999698274976237533e-01 9.999977267873354503e-01
7.000000000000000000e+02 8.499239747103747302e-06 4.088816155790992547e-05 2.360866868916078993e-04 4.190505674153395619e-04 4.424001101321615483e-04 3.302857046184399701e-04 4.194983733387918322e-03 1.479198642664371344e-02 2.479976422104759621e-03 7.134012359578836837e-02 6.585507879551639743e-01 9.249789213696982815e-01 9.969103284275970811e-01 9.994166365329033574e-01 9.999698275533673852e-01 9.999977267937087966e-01
8.030000000000000000e+02 9.634927471487607310e-06 4.517745455567313568e-05 2.276151562468427432e-04 4.657826071753303388e-04 8.523711767771404400e-04 7.178499690263952628e-04 4.577478411777727643e-03 1.493870029643147232e-02 2.484010319407452348e-03 6.745106211451265543e-02 6.587187331181069139e-01 9.249792246866634926e-01 9.962307450851610735e-01 9.994166389650835924e-01 9.999698276613729897e-01 9.999977268052395729e-01
9.010000000000000000e+02 7.602109130976182924e-06 4.376093222870932844e-05 1.435953502863448214e-04 3.931722268917774024e-04 9.417192015607087031e-04 6.329984291744094032e-04 5.342952263279449228e-03 1.376598167920899118e-02 3.951373294023462039e-03 7.133164443583690784e-02 6.587192339539834629e-01 9.206941800456774905e-01 9.962307506551594249e-01 9.994166396476367176e-01 9.999698277512744093e-01 9.999977268026499777e-01
1.000000000000000000e+03 8.335222879558559707e-06 4.495011173835856445e-05 1.485709627924448049e-04 3.917100982389723246e-04 9.040904597883385593e-04 1.119941916305818713e-03 5.335076403173369917e-03 1.428140531241016593e-02 5.918908900363321728e-03 7.133089818048578279e-02 6.587189593196292048e-01 9.207328010108521976e-01 9.961277846068038455e-01 9.992883237507795835e-01 9.999698277031283666e-01 9.999977268033546363e-01


==> plot_data/results_steel_wleja/cv_results_steel_dali.txt <==
1.100000000000000000e+01 4.930286455113161992e+01 4.932537545906734877e+00
2.100000000000000000e+01 3.401504298519753888e+01 1.729098553939395488e+00
3.300000000000000000e+01 1.249953267740380625e+01 7.323855320957308734e-01
4.200000000000000000e+01 9.939540063769868539e+00 5.452413959424335932e-01
5.500000000000000000e+01 7.583079364600422423e+00 2.263088163478707282e-01
6.000000000000000000e+01 4.525957216610365208e+00 1.521860703934515835e-01
7.000000000000000000e+01 3.919848237372832500e+00 1.151048975021195520e-01
8.200000000000000000e+01 2.830354587734518645e+00 9.690347062579550419e-02
9.400000000000000000e+01 2.218935651497517370e+00 6.835077031704811512e-02
1.000000000000000000e+02 1.977592690666767794e+00 6.579848808212096500e-02
2.000000000000000000e+02 7.156014461440776131e-01 2.129076269699186480e-02
3.000000000000000000e+02 3.220899533518206681e-01 8.245851577872092414e-03
4.010000000000000000e+02 1.691911236316627765e-01 4.741452592390175275e-03
5.000000000000000000e+02 1.079572996711846145e-01 3.224224086541499588e-03
6.000000000000000000e+02 9.546234994260771600e-02 2.369470869276328259e-03
7.000000000000000000e+02 6.726913395419842345e-02 1.745508344660940628e-03
8.000000000000000000e+02 7.593795634866751243e-02 1.591136998857739081e-03
9.000000000000000000e+02 5.739854117143750045e-02 1.067003283558706642e-03
1.000000000000000000e+03 3.583346338155024569e-02 8.590306134546953467e-04


==> plot_data/results_steel_wleja/cv_results_steel_dali_pce.txt <==
1.100000000000000000e+01 4.930286455113164834e+01 4.932537545906715337e+00
2.100000000000000000e+01 3.401504298519830627e+01 1.729098553939356187e+00
3.300000000000000000e+01 1.249953267740619367e+01 7.323855320955171555e-01
4.200000000000000000e+01 9.939540063777059231e+00 5.452413959422417467e-01
5.500000000000000000e+01 7.583079364598063421e+00 2.263088163479106130e-01
6.000000000000000000e+01 4.525957216596992794e+00 1.521860703934699299e-01
7.000000000000000000e+01 3.919848237375703093e+00 1.151048975020488446e-01
8.200000000000000000e+01 2.830354587740330885e+00 9.690347062581491921e-02
9.400000000000000000e+01 2.218935651485523408e+00 6.835077031675616810e-02
1.000000000000000000e+02 1.977592690659236041e+00 6.579848808189897591e-02
2.000000000000000000e+02 7.156014461330499898e-01 2.129076269686798473e-02
3.000000000000000000e+02 3.220899533622372246e-01 8.245851578109803307e-03
4.010000000000000000e+02 1.691911235915313227e-01 4.741452592186835326e-03
5.000000000000000000e+02 1.079572996983273470e-01 3.224224086435998043e-03
6.000000000000000000e+02 9.546234990970958734e-02 2.369470868992492804e-03
7.000000000000000000e+02 6.726913398483702622e-02 1.745508344746916993e-03
8.000000000000000000e+02 7.593795631595412488e-02 1.591136998694094593e-03
9.000000000000000000e+02 5.739854097549823564e-02 1.067003282697534181e-03
1.000000000000000000e+03 3.583346344463222977e-02 8.590306138242867484e-04


==> plot_data/results_steel_wleja/cv_results_steel_sai_pce.txt <==
1.100000000000000000e+01 4.930286455113164834e+01 4.932537545906715337e+00
2.100000000000000000e+01 3.217574996918254726e+01 1.742096927634065651e+00
3.200000000000000000e+01 1.720377613666141769e+01 8.716611056267316027e-01
4.000000000000000000e+01 1.028677852102086376e+01 6.747629774859942309e-01
5.100000000000000000e+01 7.753348047411179778e+00 3.099494258326950247e-01
6.000000000000000000e+01 4.683059609127710132e+00 1.415684506456422465e-01
7.100000000000000000e+01 4.031195392154941715e+00 1.153313112711197297e-01
8.000000000000000000e+01 3.270548094622554913e+00 9.361684345436130372e-02
9.000000000000000000e+01 2.823709980570200173e+00 8.054257295761757529e-02
1.000000000000000000e+02 2.008956462777462093e+00 6.447098739041996762e-02
2.000000000000000000e+02 6.595918130558686698e-01 1.659900859116772778e-02
3.010000000000000000e+02 3.565822917945098425e-01 6.457249393583631807e-03
4.030000000000000000e+02 1.597442168620943903e-01 3.991553634986983248e-03
5.000000000000000000e+02 1.680203310460512967e-01 2.476290998764256544e-03
6.000000000000000000e+02 1.740674058933109336e-01 1.825708855880281032e-03
7.000000000000000000e+02 6.144169775275543088e-02 1.315558521732651098e-03
8.000000000000000000e+02 3.730856190267672901e-02 8.565047581459413282e-04
9.000000000000000000e+02 4.000443436099487826e-02 6.729607870360376949e-04
1.001000000000000000e+03 3.018152201403268009e-02 5.588114107330639747e-04


==> plot_data/results_steel_wleja/moment_results_steel_dali_pce.txt <==
1.100000000000000000e+01 2.241605977956281777e+02 1.985835121271160460e+03
2.100000000000000000e+01 2.222900733749495146e+02 1.892639552309535020e+03
3.300000000000000000e+01 2.221630498135298240e+02 1.900084268738076844e+03
4.200000000000000000e+01 2.221597002928466793e+02 1.903389907359253129e+03
5.500000000000000000e+01 2.221434572383715533e+02 1.908173074379267973e+03
6.000000000000000000e+01 2.221434572383514023e+02 1.908487750076792963e+03
7.000000000000000000e+01 2.221434572383553814e+02 1.908575854703123923e+03
8.200000000000000000e+01 2.221437060888858070e+02 1.909733994636805164e+03
9.400000000000000000e+01 2.221404274916692714e+02 1.909740161473716171e+03
1.000000000000000000e+02 2.221379531779307968e+02 1.909730210750495644e+03
2.000000000000000000e+02 2.221363847380273455e+02 1.910616961612253135e+03
3.000000000000000000e+02 2.221354620017445427e+02 1.910626586503476119e+03
4.010000000000000000e+02 2.221353656310940039e+02 1.910651138479955989e+03
5.000000000000000000e+02 2.221352875825834019e+02 1.910667095021824025e+03
6.000000000000000000e+02 2.221353263521654355e+02 1.910670754586204339e+03
7.000000000000000000e+02 2.221353226832488872e+02 1.910673852958768066e+03
8.000000000000000000e+02 2.221353045970878668e+02 1.910675067771705926e+03
9.000000000000000000e+02 2.221352908776500783e+02 1.910676720347309811e+03
1.000000000000000000e+03 2.221352955441852544e+02 1.910677969338691810e+03


==> plot_data/results_steel_wleja/moment_results_steel_sai_pce.txt <==
1.100000000000000000e+01 2.241605977956281777e+02 1.985835121271160460e+03
2.100000000000000000e+01 2.222900733749495146e+02 1.892639552309537748e+03
3.200000000000000000e+01 2.222586708590646936e+02 1.896441869271000542e+03
4.000000000000000000e+01 2.221444855491010344e+02 1.900087278574654647e+03
5.100000000000000000e+01 2.221243094664622788e+02 1.906791938238611465e+03
6.000000000000000000e+01 2.221395242102065595e+02 1.908083757203062987e+03
7.100000000000000000e+01 2.221362456129705834e+02 1.908367770939554475e+03
8.000000000000000000e+01 2.221401786411373394e+02 1.908655648821484419e+03
9.000000000000000000e+01 2.221401786411467469e+02 1.908626650307069212e+03
1.000000000000000000e+02 2.221403030664096150e+02 1.909224444669376453e+03
2.000000000000000000e+02 2.221372683474487246e+02 1.910563935130311847e+03
3.010000000000000000e+02 2.221354471375531148e+02 1.910623950048156530e+03
4.030000000000000000e+02 2.221353886143399450e+02 1.910640117323821642e+03
5.000000000000000000e+02 2.221353048362495883e+02 1.910657910530814888e+03
6.000000000000000000e+02 2.221352654130678843e+02 1.910664280283044036e+03
7.000000000000000000e+02 2.221353214689792424e+02 1.910667395701700570e+03
8.000000000000000000e+02 2.221353280333444218e+02 1.910674513519070615e+03
9.000000000000000000e+02 2.221353148368765744e+02 1.910674346702452112e+03
1.001000000000000000e+03 2.221352997998191086e+02 1.910676516814398610e+03


==> plot_data/results_steel_wleja/moments_abserr_steel_dali_pce.txt <==
1.100000000000000000e+01 2.025317469782066837e+00 7.515288526836457095e+01
2.100000000000000000e+01 1.547930491034037459e-01 1.804268369326086940e+01
3.300000000000000000e+01 2.776948768371312326e-02 1.059796726471904549e+01
4.200000000000000000e+01 2.441996700056847658e-02 7.292328643542759892e+00
5.500000000000000000e+01 8.176912525442503465e-03 2.509161623527916163e+00
6.000000000000000000e+01 8.176912505291511479e-03 2.194485926002926135e+00
7.000000000000000000e+01 8.176912509270550800e-03 2.106381299671966190e+00
8.200000000000000000e+01 8.425763039696221313e-03 9.482413659907251713e-01
9.400000000000000000e+01 5.147165823160548825e-03 9.420745290797185589e-01
1.000000000000000000e+02 2.672852084685928276e-03 9.520252523002454836e-01
2.000000000000000000e+02 1.104412181234692980e-03 6.527439054275419039e-02
3.000000000000000000e+02 1.816758984318767034e-04 5.564949931977025699e-02
4.010000000000000000e+02 8.530524789307492028e-05 3.109752283990019350e-02
5.000000000000000000e+02 7.256737291072568041e-06 1.514098097186433733e-02
6.000000000000000000e+02 4.602631932471012988e-05 1.148141659155044181e-02
7.000000000000000000e+02 4.235740277636068640e-05 8.383044027823416400e-03
8.000000000000000000e+02 2.427124175596873101e-05 7.168231089963228442e-03
9.000000000000000000e+02 1.055180396747346094e-05 5.515655486078685499e-03
1.000000000000000000e+03 1.521833914353010186e-05 4.266664104079609388e-03


==> plot_data/results_steel_wleja/moments_abserr_steel_sai_pce.txt <==
1.100000000000000000e+01 2.025317469782066837e+00 7.515288526836457095e+01
2.100000000000000000e+01 1.547930491034037459e-01 1.804268369325814092e+01
3.200000000000000000e+01 1.233905332185827319e-01 1.424036673179534773e+01
4.000000000000000000e+01 9.205223254923566856e-03 1.059495742814124242e+01
5.100000000000000000e+01 1.097085938383202119e-02 3.890297764184424523e+00
6.000000000000000000e+01 4.243884360448646476e-03 2.598478799732902189e+00
7.100000000000000000e+01 9.652871244725247379e-04 2.314465063241414100e+00
8.000000000000000000e+01 4.898315291228527713e-03 2.026587181311469976e+00
9.000000000000000000e+01 4.898315300636113534e-03 2.055585695726676931e+00
1.000000000000000000e+02 5.022740563504157763e-03 1.457791333419436342e+00
2.000000000000000000e+02 1.988021602613798677e-03 1.183008724840419745e-01
3.010000000000000000e+02 1.668117070039443206e-04 5.828595463935926091e-02
4.030000000000000000e+02 1.082884938341521774e-04 4.211867897424781404e-02
5.000000000000000000e+02 2.451040347750677029e-05 2.432547198100110108e-02
6.000000000000000000e+02 1.491277822651682072e-05 1.795571975185339397e-02
7.000000000000000000e+02 4.114313313152706542e-05 1.484030109531886410e-02
8.000000000000000000e+02 4.770749831095599802e-05 7.722483725274287281e-03
9.000000000000000000e+02 3.451103046359094151e-05 7.889300343776994850e-03
1.001000000000000000e+03 1.947397299773001578e-05 5.719188397279140190e-03


==> plot_data/results_steel_wleja/moments_relerr_steel_dali_pce.txt <==
1.100000000000000000e+01 9.117495729679528371e-03 3.933301092785927711e-02
2.100000000000000000e+01 6.968413521541499348e-04 9.443058271691843336e-03
3.300000000000000000e+01 1.250116039333264845e-04 5.546692728399625974e-03
4.200000000000000000e+01 1.099328614740858914e-04 3.816609850729825448e-03
5.500000000000000000e+01 3.681050805368666723e-05 1.313228111010838160e-03
6.000000000000000000e+01 3.681050796297170863e-05 1.148535263819616551e-03
7.000000000000000000e+01 3.681050798088439548e-05 1.102423657885980230e-03
8.200000000000000000e+01 3.793077365890112809e-05 4.962841796103544152e-04
9.400000000000000000e+01 2.317131171424128105e-05 4.930566220422745319e-04
1.000000000000000000e+02 1.203254197516563465e-05 4.982645645420928681e-04
2.000000000000000000e+02 4.971799975288262252e-06 3.416287089124257401e-05
3.000000000000000000e+02 8.178615218860314073e-07 2.912546014777981371e-05
4.010000000000000000e+02 3.840238604509028950e-07 1.627561205831752384e-05
5.000000000000000000e+02 3.266809882891089894e-08 7.924384644690956627e-06
6.000000000000000000e+02 2.071995013903013395e-07 6.009066486937099197e-06
7.000000000000000000e+02 1.906829149976869882e-07 4.387461122452780749e-06
8.000000000000000000e+02 1.092633359291945753e-07 3.751660508949610234e-06
9.000000000000000000e+02 4.750170235000588724e-08 2.886746619687845442e-06
1.000000000000000000e+03 6.850932963555633290e-08 2.233057922287275769e-06


==> plot_data/results_steel_wleja/moments_relerr_steel_sai_pce.txt <==
1.100000000000000000e+01 9.117495729679528371e-03 3.933301092785927711e-02
2.100000000000000000e+01 6.968413521541499348e-04 9.443058271690415659e-03
3.200000000000000000e+01 5.554747225995954225e-04 7.453027229470986573e-03
4.000000000000000000e+01 4.143971746145230328e-05 5.545117460403153550e-03
5.100000000000000000e+01 4.938818979019933954e-05 2.036077842186382117e-03
6.000000000000000000e+01 1.910495421629275489e-05 1.359974333130870234e-03
7.100000000000000000e+01 4.345492184116647201e-06 1.211329136593295623e-03
8.000000000000000000e+01 2.205104602944332124e-05 1.060661549641635226e-03
9.000000000000000000e+01 2.205104607179402671e-05 1.075838596807715845e-03
1.000000000000000000e+02 2.261117890024670230e-05 7.629690096816827078e-04
2.000000000000000000e+02 8.949598639610991627e-06 6.191551386981590001e-05
3.010000000000000000e+02 7.509464807177469475e-07 3.050531037609645368e-05
4.030000000000000000e+02 4.874889467143886676e-07 2.204379052707442689e-05
5.000000000000000000e+02 1.103399849026814392e-07 1.273130169037982690e-05
6.000000000000000000e+02 6.713376733601949152e-08 9.397543669750808452e-06
7.000000000000000000e+02 1.852165629483752872e-07 7.767016836020423665e-06
8.000000000000000000e+02 2.147677678258706063e-07 4.041741520259251838e-06
9.000000000000000000e+02 1.553604200691009191e-07 4.129048878520818793e-06
1.001000000000000000e+03 8.766717726767223853e-08 2.993270303932825688e-06


==> plot_data/results_steel_wleja/sobol_f_abserr_steel_dali_pce.txt <==
1.100000000000000000e+01 2.361936521788277066e-02 9.942124186444623729e-04 3.691101086897977113e-03 3.691391744128857955e-03 6.224192697162097936e-05 4.019338702384769868e-02 9.397293863214054629e-06 4.814469629252041138e-03 6.161271712277878129e-07 1.782973428138655142e-08
2.100000000000000000e+01 5.946013936189986637e-03 2.985998800344915466e-04 8.163296078669071698e-04 1.379683532346860642e-03 2.092339881517094047e-05 9.244689291742491655e-04 7.431623600892024988e-06 1.682883595340925464e-03 9.626285564091327301e-08 1.292788890007729938e-08
3.300000000000000000e+01 3.477664315731820999e-03 2.992864340739601059e-04 1.011535267666820170e-03 1.011825924898068774e-03 1.398010546935593047e-05 2.684252838279221898e-04 6.026613645714442094e-06 1.944332932652670376e-03 1.396652040489484450e-07 1.333713337659389399e-08
4.200000000000000000e+01 2.387846163629858687e-03 3.250272802984826431e-04 1.097721872055819337e-03 1.098012529287130390e-03 3.959086837374654541e-05 1.324686276948094932e-04 5.406277960551774103e-06 1.786172700354721199e-04 1.588280757793562376e-07 1.351782174232318582e-08
5.500000000000000000e+01 8.175943333476043406e-04 1.645552502571763498e-05 7.198614158008403985e-05 7.227679881118692640e-05 4.388127546214653715e-05 2.210640493344462332e-04 1.963188526698058690e-05 2.311982023866232527e-04 1.864386768817593215e-07 1.377816448430263374e-08
6.000000000000000000e+01 7.145663138909963408e-04 1.894597780353196592e-05 1.430012232134930672e-05 1.459077955216075972e-05 4.416277944535584865e-05 2.516506256767525596e-04 1.968654889812800068e-05 2.424399257006937258e-04 1.882502751550134878e-07 1.379524620486875317e-08
7.000000000000000000e+01 6.857260520175545437e-04 2.586408593008987511e-07 2.774703311314574705e-05 2.803769034387393333e-05 3.253304494981248962e-06 2.602126157407458340e-04 3.851313348600296071e-06 2.663023970914529803e-04 1.887573893887467330e-07 1.380002782380636068e-08
8.200000000000000000e+01 3.068666928137675498e-04 1.226382676762852175e-05 5.680275876804308233e-05 5.709341599935413569e-05 6.898290117695032170e-07 3.604904470130843031e-05 4.061937367618340556e-06 1.171229087266467683e-04 1.954190817980735301e-07 1.386284149200748038e-08
9.400000000000000000e+01 3.048505811120705289e-04 1.231261486988807774e-05 5.696609287048765013e-05 5.725675010157665890e-05 5.478925200054322875e-07 3.664866891217588574e-05 4.063058222488196303e-06 1.173434424397989950e-04 1.276031109978873862e-06 1.386317576283148910e-08
1.000000000000000000e+02 3.081037576703193892e-04 1.223389103959839075e-05 2.773141731288175649e-05 2.802207454453975455e-05 5.570199906430265552e-07 9.553095523542887157e-05 2.768018688515251451e-06 1.169875929390024050e-04 1.275979537954104618e-06 1.386263639773136091e-08
2.000000000000000000e+02 1.833253069483120612e-05 5.547152279383391060e-06 9.050208466400422314e-06 9.340865697968214754e-06 3.037460678514871532e-07 2.106961798081785631e-05 3.137747606932585545e-07 5.683393812419557101e-06 2.938659212105006018e-07 1.391067953777569748e-08
3.000000000000000000e+02 1.518879754613955413e-05 1.367625135646755030e-06 2.922989743171788835e-06 3.213646976717166037e-06 2.246201048483869450e-07 6.142941358366904581e-08 2.058862838457678132e-08 3.508238267044272440e-06 7.414899602946925213e-09 1.364350110761134317e-08
4.010000000000000000e+02 7.169643941762338102e-06 1.277419137865956622e-06 1.886498852542162208e-06 2.177156083339737425e-06 3.764473878737750051e-07 7.385201232223970180e-07 4.653311704602529353e-10 1.198853548836642524e-06 1.524271265712753886e-08 4.624017822330962841e-09
5.000000000000000000e+02 1.958037142313351353e-06 4.416335234336959958e-07 6.505111209142988571e-07 9.411683535923143218e-07 6.027228461658908076e-08 5.612607567317962065e-07 2.689614741628642072e-08 2.139522339572597076e-07 3.893156831779820090e-09 3.763416003132134882e-09
6.000000000000000000e+02 7.627897508077907673e-07 3.911184300962183835e-07 7.017444671880701534e-08 3.608316785988496811e-07 3.808793011691145869e-08 2.252242565226048043e-07 2.389694728660877662e-08 3.653603036779529134e-08 4.899167860001650359e-09 1.482265322753984865e-09
7.000000000000000000e+02 2.491636356127813201e-07 3.095309394698930738e-07 6.041535517697926849e-08 3.510725863423158621e-07 4.321774909146237909e-08 6.761295436030767547e-07 1.285248442276041431e-08 2.278453183762740863e-07 5.010874734295625295e-09 5.809712148231306339e-10
8.000000000000000000e+02 6.459303838468599679e-07 1.489986008306604104e-07 1.266646934491855170e-07 1.639925399643527015e-07 3.486124156991572687e-08 5.335981596021888151e-07 1.418034451238512142e-08 2.696716456668246664e-07 4.812806103491771778e-09 5.810454767667895247e-10
9.000000000000000000e+02 1.185672829695505470e-06 2.804838739739468068e-10 2.385304103125207575e-07 5.212682142874403013e-08 3.500519155444359320e-08 3.055150092912128912e-07 1.015680764802429428e-08 1.618078248888377146e-07 4.945744449888494912e-09 5.811464141058951601e-10
1.000000000000000000e+03 1.593601325899918209e-06 4.551405578985534550e-08 4.884207914709892684e-07 1.977635597227855868e-07 3.614990004693549586e-08 3.154649973469147994e-07 6.407103904230212338e-09 1.260529413210642602e-07 1.998887698972465492e-09 6.039048917776405227e-10


==> plot_data/results_steel_wleja/sobol_f_abserr_steel_sai_pce.txt <==
1.100000000000000000e+01 2.361936521788277066e-02 9.942124186444623729e-04 3.691101086897977113e-03 3.691391744128857955e-03 6.224192697162097936e-05 4.019338702384769868e-02 9.397293863214054629e-06 4.814469629252041138e-03 6.161271712277878129e-07 1.782973428138655142e-08
2.100000000000000000e+01 5.946013936189320503e-03 2.985998800345869564e-04 1.379392875115084682e-03 8.166202650977671951e-04 2.092339881511499564e-05 9.244689291743046766e-04 7.431623600850933726e-06 1.682883595340980976e-03 9.626285564230410111e-08 1.292788889965803130e-08
3.200000000000000000e+01 4.682906889609039780e-03 2.708193327535593498e-04 9.162204991384273467e-04 9.165111563698702390e-04 1.737036780340909907e-05 1.294992538931255543e-03 6.712650097687785505e-06 1.816672780621600425e-03 1.184727611655860322e-07 1.313730801818848342e-08
4.000000000000000000e+01 3.476670294205508327e-03 2.993099122622130265e-04 1.011613878342206008e-03 1.011904535573621144e-03 3.661586864553856985e-05 2.681306579674913593e-04 6.026047838630530992e-06 1.944438220121344485e-03 1.396826824333058240e-07 1.333729818508272543e-08
5.100000000000000000e+01 1.270194497504317788e-03 3.514255373057856291e-04 3.536003587348984789e-05 3.565069310465518448e-05 4.264463372407245254e-05 3.858640712728622635e-04 1.939174895673208667e-05 3.003560121173920461e-04 1.784803594016431971e-07 1.370312482265567007e-08
6.000000000000000000e+01 8.468438756221718933e-04 1.574848819982897774e-05 6.961915872843310593e-05 6.990981595917517000e-05 2.802510509063507738e-06 3.247413443803470745e-04 3.761741103083869435e-06 2.280066894076587802e-04 1.859243660612632150e-07 1.377331500702365491e-08
7.100000000000000000e+01 7.538446943360366248e-04 1.799651819514927475e-05 1.111741758954426507e-05 1.140807482064021272e-05 3.062714329989980888e-06 3.523338756240834702e-04 3.813443313196507919e-06 2.381541343441095915e-04 1.268913289407638912e-06 1.378873397848427110e-08
8.000000000000000000e+01 6.596084583325723116e-04 3.735208030757053432e-07 1.875332663415357759e-05 1.904398386516625852e-05 3.326379314022792980e-06 2.679663116240960097e-04 3.865833241597333662e-06 2.484365570008112423e-04 1.270407199029528530e-06 1.380435803487512315e-08
9.000000000000000000e+01 6.690997751894744994e-04 1.437888492699518350e-07 1.798425058318481318e-05 1.827490781470403336e-05 3.299823415767004497e-06 2.651485644054873969e-04 3.860556615227928728e-06 2.681159939509625278e-04 3.566739967706581240e-07 1.380278440494275357e-08
1.000000000000000000e+02 4.734978463799555115e-04 4.878222863874751014e-06 2.581502891023379487e-05 3.248751360149931822e-05 2.604678897593108375e-06 1.548932452703211116e-04 2.403880957762302793e-06 1.942073659099985417e-04 3.600608884522204627e-07 1.383521458509950930e-08
2.000000000000000000e+02 3.565289004381355653e-05 4.192961036908124384e-06 7.248130025373777929e-06 7.538787257961587773e-06 1.025305591390501467e-06 1.587553695323040692e-05 9.826423232645216388e-07 2.027856136403716203e-05 2.114037496734701203e-08 1.364009945272118713e-08
3.010000000000000000e+02 1.604992746451205932e-05 1.346761811474306292e-06 2.494960967665271756e-06 2.785618195250139095e-06 5.732321461059640411e-08 3.056877243556854751e-07 6.139369207274186085e-08 5.766030431841873138e-06 8.135659672588041740e-09 2.173026577726528370e-09
4.030000000000000000e+02 1.076934264110374073e-05 1.396952559670761040e-06 2.561132432778168155e-06 2.851789664748416442e-06 4.268152375172355739e-08 7.653243443983548389e-07 3.426985412178888690e-08 2.136724925966282385e-06 5.700103799200845677e-09 1.813806261134199298e-09
5.000000000000000000e+02 4.957796526317004293e-06 1.070790173788097044e-06 2.088716930179201903e-07 4.995289221293441884e-07 1.722359974751404288e-07 1.079972561962572186e-06 6.626986596936987328e-08 1.355143728135055348e-06 7.397497205537467637e-09 3.418755856450256614e-10
6.000000000000000000e+02 2.877359804975831992e-06 2.313584053781347905e-07 3.306783808998403629e-07 6.213356149864512901e-07 5.488978294890950460e-08 8.503770662637855082e-07 5.831792430324896082e-08 1.471515770068432261e-07 7.258702033989132595e-09 8.422103708466110069e-11
7.000000000000000000e+02 1.859832151285267798e-06 1.378760063740908093e-07 2.699089104996055255e-09 2.879581392362107195e-07 8.521269273769997710e-08 8.762153289876284390e-07 3.990844365533378207e-09 3.571564703708229871e-07 6.498750879300432999e-09 2.625904338327811480e-10
8.000000000000000000e+02 4.649075002749469832e-07 4.666512403057876401e-08 3.142238528541785314e-07 2.356662303498735511e-08 3.977480037432173932e-08 7.434755866508879762e-09 1.455686106025108270e-08 5.650040538207612428e-08 5.194106631396967896e-10 2.857396928533760171e-10
9.000000000000000000e+02 4.104239573754497883e-07 6.812272559768295377e-08 4.402019531044021328e-07 1.495447208843536657e-07 8.787492162751209257e-09 4.870138372858878739e-07 6.475372190002919720e-09 4.223481563092601476e-08 4.921695667083525374e-10 2.857293479662993339e-10
1.001000000000000000e+03 1.119197649113168325e-06 5.094861735624456323e-08 3.815448742366944757e-07 9.088764030967810825e-08 1.348022516680334737e-08 1.015352567856897537e-07 3.762292085079249615e-09 9.220099506102030773e-08 9.515650828161362467e-10 2.858623567799213788e-10


==> plot_data/results_steel_wleja/sobol_f_relerr_steel_dali_pce.txt <==
1.100000000000000000e+01 3.784907940792320985e-02 6.575091705113041141e-02 7.289211482940569087e-02 7.289743632277172203e-02 3.554275348484234320e-02 2.164114946851118937e-01 2.676046899995499287e-02 7.037512723682660953e-02 5.514100869549173889e-02 1.519005649446517614e-01
2.100000000000000000e+01 9.528247332450806573e-03 1.974750624257322687e-02 1.612093251157361781e-02 2.724592766530313168e-02 1.194813917782043718e-02 4.977577595882634424e-03 2.116287261905272499e-02 2.459941722911755321e-02 8.615154805412790148e-03 1.101392537023676149e-01
3.300000000000000000e+01 5.572816696215748648e-03 1.979291058157933367e-02 1.997586713257129207e-02 1.998149235916256775e-02 7.983227168014419076e-03 1.445270508056702412e-03 1.716185637996936464e-02 2.842113214190983631e-02 1.249949781564407142e-02 1.136258153191745390e-01
4.200000000000000000e+01 3.826427096046772832e-03 2.149524723840973844e-02 2.167788604670490421e-02 2.168350150390324291e-02 2.260804803650293127e-02 7.132450345951207599e-04 1.539533996428671739e-02 2.610923751406825886e-03 1.421450102611983984e-02 1.151651913076242595e-01
5.500000000000000000e+01 1.310161918446148353e-03 1.088264279050088837e-03 1.421587210604177091e-03 1.427318936640163986e-03 2.505805061373916898e-02 1.190265485942394643e-03 5.590529196434264325e-02 3.379521351848665568e-03 1.668554347737458143e-02 1.173831833966708371e-01
6.000000000000000000e+01 1.145063675809983045e-03 1.252967063830315395e-03 2.823997863462340764e-04 2.881380511821694627e-04 2.521880120690078025e-02 1.354951450317863149e-03 5.606095639583090484e-02 3.543846349099051985e-03 1.684767454512019549e-02 1.175287112527381578e-01
7.000000000000000000e+01 1.098848320243748762e-03 1.710486950979025353e-05 5.479502934877615019e-04 5.536870340924711148e-04 1.857773454362520761e-03 1.401051398703115607e-03 1.096730111609828598e-02 3.892654128486936534e-03 1.689305931579370562e-02 1.175694482938241109e-01
8.200000000000000000e+01 4.917414891049386996e-04 8.110518852974972276e-04 1.121744736128835011e-03 1.127478183230489926e-03 3.939213277120254156e-04 1.940972936953981153e-04 1.156709054629181596e-02 1.712034811457628387e-03 1.748925512767030011e-02 1.181045898464358618e-01
9.400000000000000000e+01 4.885107514797378632e-04 8.142784216036156111e-04 1.124970269071622281e-03 1.130703697654701417e-03 3.128696318097777974e-04 1.973258240913613527e-04 1.157028238028517952e-02 1.715258445485518153e-03 1.141998694698853345e-01 1.181074376694157269e-01
1.000000000000000000e+02 4.937238356056368243e-04 8.090721257072297631e-04 5.476419116040909035e-04 5.533786539972392711e-04 3.180818007543554076e-04 5.143631413528125876e-04 7.882426513793611492e-03 1.710056843684238954e-03 1.141952539723078280e-01 1.181028425440970864e-01
2.000000000000000000e+02 2.937714047842028165e-05 3.668535441239107972e-04 1.787241311554882222e-04 1.844629910927792805e-04 1.734517573107592723e-04 1.134442219802903843e-04 8.935295499664612636e-04 8.307655743757537653e-05 2.629986806861032977e-02 1.185121464630045224e-01
3.000000000000000000e+02 2.433943499884783717e-05 9.044607084425059906e-05 5.772339987131384556e-05 6.346295437803573024e-05 1.282675103874236463e-04 3.307517030944435423e-07 5.862978849621938449e-05 5.128139409588531233e-05 6.636049545867756579e-04 1.162359176733607502e-01
4.010000000000000000e+02 1.148906502672823722e-05 8.448041706003574876e-05 3.725470740239474494e-05 4.299437934281011606e-05 2.149672633578805238e-04 3.976381578063187429e-06 1.325113436173356366e-06 1.752414648647543613e-05 1.364164072645339789e-03 3.939435711386212596e-02
5.000000000000000000e+02 3.137675487864963956e-06 2.920684616460372167e-05 1.284633777487251525e-05 1.858614985367661174e-05 3.441800500605372598e-05 3.021971728840814424e-06 7.659157302393679854e-05 3.127429778736528747e-06 3.484225412203380019e-04 3.206245297745729389e-02
6.000000000000000000e+02 1.222339787015749671e-06 2.586609759862713680e-05 1.385809737499252858e-06 7.125687582666998080e-06 2.174980719203190217e-05 1.212665107433735083e-06 6.805081615678385324e-05 5.340625206647345048e-07 4.384566534059728738e-04 1.262817136648248899e-02
7.000000000000000000e+02 3.992746690217934668e-07 2.047041733153145642e-05 1.193086535248668573e-06 6.932965472511599908e-06 2.467914919838498210e-05 3.640454710748509413e-06 3.659973987980098733e-05 3.330510836255216584e-06 4.484539883952993328e-04 4.949588948184331823e-03
8.000000000000000000e+02 1.035077368281687487e-06 9.853824454645692771e-06 2.501382964693835949e-06 3.238517222799447059e-06 1.990723256142119181e-05 2.873029217772053866e-06 4.038105812757642008e-05 3.941903851809236643e-06 4.307276088368468215e-04 4.950221623411996813e-03
9.000000000000000000e+02 1.899992852008785774e-06 1.854942825697665426e-08 4.710514735162033832e-06 1.029398099471317963e-06 1.998943404622665886e-05 1.644971093633349391e-06 2.892331985779773992e-05 2.365213022692843561e-06 4.426250788023710259e-04 4.951081559886213318e-03
1.000000000000000000e+03 2.553681801867004452e-06 3.010011593879992693e-06 9.645366945745912314e-06 3.905425785487474828e-06 2.064311065523004058e-05 1.698544378859495304e-06 1.824537019958654050e-05 1.842568853305717626e-06 1.788927499670398534e-04 5.144972593878084990e-03


==> plot_data/results_steel_wleja/sobol_f_relerr_steel_sai_pce.txt <==
1.100000000000000000e+01 3.784907940792320985e-02 6.575091705113041141e-02 7.289211482940569087e-02 7.289743632277172203e-02 3.554275348484234320e-02 2.164114946851118937e-01 2.676046899995499287e-02 7.037512723682660953e-02 5.514100869549173889e-02 1.519005649446517614e-01
2.100000000000000000e+01 9.528247332449739718e-03 1.974750624257953779e-02 2.724034413596973167e-02 1.612657986504165489e-02 1.194813917778849051e-02 4.977577595882932797e-03 2.116287261893571095e-02 2.459941722911836506e-02 8.615154805537263497e-03 1.101392536987956527e-01
3.200000000000000000e+01 7.504169273377758569e-03 1.791027666703240429e-02 1.809358461336000798e-02 1.809922064404179826e-02 9.919209298566695684e-03 6.972571651896396563e-03 1.911546743790777658e-02 2.655507001376324755e-02 1.060285580425294159e-02 1.119234015673477856e-01
4.000000000000000000e+01 5.571223816841746300e-03 1.979446328035816549e-02 1.997741954152519248e-02 1.998304475920910719e-02 2.090919828840016523e-02 1.443684166930713376e-03 1.716024514346347826e-02 2.842267117311679525e-02 1.250106206372278081e-02 1.136272194064237434e-01
5.100000000000000000e+01 2.035435413105379267e-03 2.324106088369503817e-02 6.982923887973074882e-04 7.040282664641941230e-04 2.435187626175494210e-02 2.077591031576833756e-03 5.522146102538223744e-02 4.390430140150486556e-03 1.597330471585706874e-02 1.167438823943373893e-01
6.000000000000000000e+01 1.357033129335309934e-03 1.041505338184631636e-03 1.374843872570383728e-03 1.380575866900666691e-03 1.600351162131286335e-03 1.748490608211397809e-03 1.071222818400857126e-02 3.332869664483571054e-03 1.663951463990479690e-02 1.173418682358985249e-01
7.100000000000000000e+01 1.208005695071083649e-03 1.190175814411720268e-03 2.195475172489942911e-04 2.252861428553938259e-04 1.748938468356886489e-03 1.897055866597303605e-03 1.085945944133515778e-02 3.481199134502964247e-03 1.135628519443811629e-01 1.174732302875572537e-01
8.000000000000000000e+01 1.056995930553854268e-03 2.470230192194462754e-05 3.703419674151715141e-04 3.760797274770055851e-04 1.899502244030733950e-03 1.442799284106603078e-03 1.100864909904802902e-02 3.631501630622485308e-03 1.136965511014670915e-01 1.176063395619324353e-01
9.000000000000000000e+01 1.072205382716889767e-03 9.509284458663562123e-06 3.551542013529654374e-04 3.608920486008451636e-04 1.884337711195746426e-03 1.427627811076422710e-03 1.099362296509519450e-02 3.919164236468264395e-03 3.192094891415760832e-02 1.175929330090377950e-01
1.000000000000000000e+02 7.587611869241435306e-04 3.226147862011954394e-04 5.097969433371956531e-04 6.415619414593907175e-04 1.487381006158970329e-03 8.339849215914350725e-04 6.845479431221966789e-03 2.838810739028050333e-03 3.222406267440869332e-02 1.178692221903191312e-01
2.000000000000000000e+02 5.713231722961674235e-05 2.772959059516203568e-04 1.431365637704659730e-04 1.488756279964725056e-04 5.854925394266599810e-04 8.547795882289957144e-05 2.798249135604902790e-03 2.964202593579600060e-04 1.891982133457099273e-03 1.162069372471016271e-01
3.010000000000000000e+02 2.571936093505980988e-05 8.906630262636426620e-05 4.927065855646366237e-05 5.501026146324739169e-05 3.273396221797725915e-05 1.645901035796098140e-06 1.748294793607188058e-04 8.428449165548635097e-05 7.281102046770212286e-04 1.851311744679200524e-02
4.030000000000000000e+02 1.725743689697715430e-05 9.238560105747690597e-05 5.057741714147246043e-05 5.631701263421346880e-05 2.437294201634589605e-05 4.120702373051617578e-06 9.758951696179620980e-05 3.123340681626386007e-05 5.101373350092626522e-04 1.545273706372955747e-02
5.000000000000000000e+02 7.944668820770232797e-06 7.081528511975285916e-05 4.124812372686838129e-06 9.864674441617734887e-06 9.835398576695792816e-05 5.814849000273579444e-06 1.887152535312920144e-04 1.980870576319497726e-05 6.620475070472277984e-04 2.912611807932372326e-03
6.000000000000000000e+02 4.610852947954837234e-06 1.530058067655205826e-05 6.530259113659260344e-06 1.227010747385036513e-05 3.134437057321691835e-05 4.578648021051225279e-06 1.660706824938063030e-04 2.150976483896757760e-06 6.496258737892951799e-04 7.175218043905479213e-04
7.000000000000000000e+02 2.980305953612530996e-06 9.118246451602464304e-06 5.330179486943113572e-08 5.686584240749372071e-06 4.866002514890982873e-05 4.717767848221196097e-06 1.136464055312349787e-05 5.220706325175726108e-06 5.816131725391078143e-04 2.237141317910809873e-03
8.000000000000000000e+02 7.449955040249332190e-07 3.086135962271191775e-06 6.205313976820419589e-06 4.653926001671705501e-07 2.271308093108858337e-05 4.003063062924884933e-08 4.145325609794946496e-05 8.258901860210971345e-07 4.648525374338405817e-05 2.434361616754488530e-03
9.000000000000000000e+02 6.576878256599466162e-07 4.505205925889707183e-06 8.693138052412715329e-06 2.953202348521397479e-06 5.018026961682228218e-06 2.622207289891674269e-06 1.843977630965318900e-05 6.173640614100404753e-07 4.404728053697251812e-05 2.434273483405643458e-03
1.001000000000000000e+03 1.793469058278208662e-06 3.369419100827159142e-06 7.534774077077723039e-06 1.794844988354197294e-06 7.697774528129799483e-06 5.466918394110560178e-07 1.071379720343283716e-05 1.347740718802577833e-06 8.516140978059894581e-05 2.435406653065546722e-03


==> plot_data/results_steel_wleja/sobol_t_abserr_steel_dali_pce.txt <==
1.100000000000000000e+01 2.361936525706065382e-02 1.273606983684392666e-03 4.637818360996026623e-03 4.638112585370182672e-03 1.084764133998908538e-04 3.761861991911968905e-02 6.491718810982253412e-05 6.601573818755201994e-03 3.254520132956898736e-06 4.560209953529155224e-08
2.100000000000000000e+01 5.946013897012103477e-03 5.779944450744218393e-04 6.981067072794888695e-04 2.326404373588185359e-03 2.531108761309893394e-05 1.326445036559348312e-03 4.808827064571645450e-05 1.831159904466153621e-03 2.734655817370024197e-06 4.070025415398230020e-08
3.300000000000000000e+01 3.477664276553937839e-03 2.576729276434399502e-04 8.960388392036180982e-04 8.963330635781141531e-04 3.225438095891394394e-05 8.945577733822374089e-04 4.949328060089403739e-05 1.754550208520597177e-03 2.778058165778059368e-06 4.110949863049889481e-08
4.200000000000000000e+01 2.387846124451975527e-03 2.822122310014388985e-04 9.782380011816721455e-04 9.785322255562306504e-04 3.373865932645558202e-05 4.488986507282521909e-04 5.011361628605670538e-05 3.156274951287563191e-04 2.797221037508467161e-06 4.129018699622818664e-08
5.500000000000000000e+01 8.175942941697211808e-04 2.869236256991189449e-05 1.347680884942401014e-04 1.350623128685835006e-04 3.807019992382973568e-05 3.012926872752452745e-04 1.753040837451522388e-05 3.181891523220542473e-04 2.824831638610870245e-06 4.155052973820763456e-08
6.000000000000000000e+01 7.145662747131131809e-04 2.888339128319546145e-05 6.198187530159077197e-05 6.227609967553865422e-05 3.836028529482084053e-05 2.994552161848795802e-04 1.759457274524571556e-05 3.119979968514569046e-04 2.826643236884124411e-06 4.156761145877375399e-08
7.000000000000000000e+01 6.857260128396713839e-04 7.399270485349343507e-06 6.687534314263332558e-05 6.716956751644242996e-05 3.812004356812609754e-06 3.155277239350051666e-04 4.128325911408698909e-06 3.169007882925928277e-04 2.827150351117857657e-06 4.157239307771136150e-08
8.200000000000000000e+01 3.068666536358843899e-04 1.747397778131300206e-05 5.988138781960056223e-05 6.051537493298453363e-05 6.561045226996606999e-07 4.822919301319950058e-05 4.372451448198151625e-06 1.384720065783912046e-04 2.833812043527184454e-06 4.163520674591248120e-08
9.400000000000000000e+01 3.048505419341873690e-04 1.747315144058105008e-05 5.988456281511012058e-05 6.017878718948821426e-05 9.278087341243329567e-07 4.760744792051130325e-05 4.324041967538271546e-06 1.374589518006869016e-04 1.187830657820982042e-06 4.163554101673648992e-08
1.000000000000000000e+02 3.081037184924362293e-04 1.739299870317546903e-05 3.375192364193230210e-05 3.404614801685856840e-05 9.371790909427132193e-07 1.143498054584635160e-04 1.410988311079000405e-06 1.339922591747505498e-04 1.187764878774213263e-06 4.163500165163636173e-08
2.000000000000000000e+02 1.833249151694804624e-05 6.454804554823292961e-06 1.195293169002631384e-05 1.224715606476523000e-05 7.250667040800077429e-07 1.574286268302138581e-05 1.061475231164488251e-06 1.044518773969660419e-05 5.566495876641571399e-07 4.168304479168069830e-08
3.000000000000000000e+02 1.518875836825639425e-05 2.445645540015764507e-06 4.369395282602384079e-06 4.666664372633688718e-06 4.865744166161149048e-07 2.067106292802378675e-06 1.654434145862944752e-07 4.937944810295968878e-06 1.262938041445130682e-07 1.572478024200566379e-08
4.010000000000000000e+02 7.169604763879178222e-06 1.428164218711044930e-06 2.302821150629297264e-06 2.597045524674324035e-06 4.528220575142523352e-07 4.188063471577407881e-07 8.321177348498453100e-08 1.801870590484311307e-06 2.887174530613988567e-08 8.855559285535043159e-09
5.000000000000000000e+02 1.957997964430191473e-06 5.724755194527059166e-07 6.659560722391266729e-07 9.601804480466324954e-07 1.364862312735332095e-07 6.178359445441206077e-07 6.435908919379595625e-08 3.656390659551034261e-07 2.481116602978783556e-08 7.093165482694866287e-09
6.000000000000000000e+02 7.627505729246308874e-07 4.083106545284959088e-07 1.191583863524581233e-07 4.133827614799523431e-07 4.876762321249540622e-08 2.339712245613689845e-07 3.293725233131710936e-08 1.208524990081727424e-07 1.245766431890540677e-08 3.374946757405907682e-09
7.000000000000000000e+02 2.492028134959412000e-07 3.157694130635074758e-07 7.002335052075370214e-09 2.872220392774460507e-07 4.625991779872926091e-08 8.522098012275769463e-07 1.620969534131284223e-08 1.916251372025001842e-07 1.192704756806371475e-08 2.101280096334284634e-09
8.000000000000000000e+02 6.459695617300198478e-07 1.648720677135950829e-07 1.519405893254943685e-07 1.427195393463587259e-07 2.118780593270315482e-08 6.367166346943342603e-07 1.759752093073415138e-08 2.670975743357395515e-07 3.809427310196453697e-09 2.117426106826420703e-09
9.000000000000000000e+02 1.185712007578665350e-06 1.384771428428188678e-08 5.099744433481601114e-07 2.157500684288327086e-07 7.659356721133672719e-09 7.391393435918214294e-07 3.275989573500249011e-08 3.181534122681517474e-07 2.557647937252946501e-09 1.858104658997266951e-09
1.000000000000000000e+03 1.593640503783078088e-06 5.515162846379817463e-08 7.348167271464811634e-07 4.405923520398036253e-07 8.440417138214778570e-09 7.097415907209025931e-07 3.954686050871734568e-08 3.089235353914698834e-07 6.123397986974534911e-10 1.118440336756429171e-09


==> plot_data/results_steel_wleja/sobol_t_abserr_steel_sai_pce.txt <==
1.100000000000000000e+01 2.361936525706065382e-02 1.273606983684392666e-03 4.637818360996026623e-03 4.638112585370182672e-03 1.084764133998908538e-04 3.761861991911968905e-02 6.491718810982253412e-05 6.601573818755201994e-03 3.254520132956898736e-06 4.560209953529155224e-08
2.100000000000000000e+01 5.946013897011437344e-03 5.779944450745172491e-04 2.326110149213134193e-03 6.984009316536032852e-04 2.531108761315487878e-05 1.326445036559403823e-03 4.808827064575754576e-05 1.831159904466111987e-03 2.734655817371415025e-06 4.070025415356303212e-08
3.200000000000000000e+01 4.682906850431156620e-03 2.285892824427961101e-04 7.986839308284157668e-04 7.989781552030991718e-04 2.886411862486077534e-05 6.627122442848520922e-04 4.880724414892069398e-05 1.623093150316473610e-03 2.756865722894696956e-06 4.090967327209348424e-08
4.000000000000000000e+01 3.476670255027625167e-03 2.559348156667782398e-04 8.902767943912634485e-04 8.905710187659052202e-04 3.067312532550490675e-05 9.232481245356471966e-04 4.949384640797794849e-05 1.744918219972080298e-03 2.778075644162416748e-06 4.110966343898772625e-08
5.100000000000000000e+01 1.270194458326434628e-03 3.084730099605585002e-04 9.750172676271234851e-05 9.779595113715289223e-05 3.679586030952528182e-05 4.249910691012381836e-04 1.724853549278079550e-05 4.018165996041989096e-04 2.816873321130754121e-06 4.147549007656067089e-08
6.000000000000000000e+01 8.468438364442887334e-04 2.562885032178496836e-05 1.246732401092923159e-04 1.249674644833373427e-04 3.641569888083963022e-06 3.961557763273726440e-04 4.024506448391349401e-06 2.957196400917988521e-04 2.824317327790374139e-06 4.154568026092865573e-08
7.100000000000000000e+01 7.538446551581534649e-04 2.786645475366146540e-05 5.857932455418518591e-05 5.887354892849389065e-05 3.901945490042326575e-06 4.078908533493574851e-04 4.034687964465759336e-06 3.049348428832143743e-04 1.178752024951572986e-06 4.156109923238927192e-08
8.000000000000000000e+01 6.596084191546891518e-04 7.992263972883550949e-06 5.834305989737414988e-05 5.863728427154407674e-05 3.529122641081914105e-06 3.251584115387118334e-04 4.095418453625720729e-06 2.994162716323939266e-04 1.180657475779546005e-06 4.157672328878012397e-08
9.000000000000000000e+01 6.690997360115913395e-04 5.322252742067171138e-06 5.715941935656443373e-05 5.745364373142131109e-05 3.448480773341356526e-06 3.212206220624680419e-04 3.287737464430110033e-06 3.144467643946130542e-04 4.972950206758649795e-07 4.157514965884775439e-08
1.000000000000000000e+02 4.734978072020723516e-04 1.014254614309199887e-05 6.492994688409026161e-05 3.487521618335959195e-05 2.602749364531784654e-06 1.892996284592607381e-04 1.537851685971336826e-06 2.270255936414750098e-04 5.014639859145163746e-07 4.160757983900451012e-08
2.000000000000000000e+02 3.565285086593039665e-05 5.149271300405183771e-06 1.163715659020098103e-05 1.193138096598767017e-05 5.388200332906347562e-07 6.416182760066169166e-06 7.077890941387370710e-08 2.829419410280142877e-05 1.172254453390251410e-08 1.572053612795279365e-08
3.010000000000000000e+02 1.604988828662889944e-05 2.405322490175651473e-06 4.194610597078873848e-06 4.488834967994459468e-06 2.081896624810553736e-07 1.759706361764701299e-06 1.079558066439598174e-07 7.068604219007124101e-06 7.712239370453054970e-08 4.993773421266696566e-09
4.030000000000000000e+02 1.076930346322058085e-05 2.079102382821287898e-06 2.832405053949937912e-06 3.126629429181515540e-06 1.111340049958064319e-07 9.567745671845706568e-07 1.126154036970518531e-07 2.675347228822677614e-06 6.582896592963581746e-09 4.484976566041859475e-09
5.000000000000000000e+02 4.957757348433844413e-06 1.111073096740286537e-06 4.840910431819223092e-07 7.783154154783478162e-07 2.301940398500949836e-07 1.203561141555065106e-06 7.163203248530120026e-08 1.664564877670859921e-06 3.323389381150920665e-09 1.771659251864483950e-09
6.000000000000000000e+02 2.877320627092672112e-06 2.941221344133354565e-07 5.625204214515511225e-07 8.567447986468357257e-07 6.191734714853201760e-08 1.125682254243809410e-06 3.895902029021208746e-08 5.201343904331912071e-07 7.960598044931893537e-09 1.425374611084622041e-09
7.000000000000000000e+02 1.859792973402107918e-06 1.662037866900084593e-07 4.940147074750100842e-08 3.436258426206539873e-07 6.979767026914045214e-08 8.434787066857740712e-07 8.111806598171599977e-08 5.540038268553315604e-07 4.136278960740536782e-11 1.440689067966323637e-09
8.000000000000000000e+02 4.649466781581068631e-07 9.326184790582614514e-08 4.704821952028481746e-07 1.762578221223276564e-07 1.795733458502882240e-08 2.081657405339498723e-07 3.674709163489168345e-08 5.437890474024875687e-08 9.356720342300399408e-09 7.283271857003799031e-10
9.000000000000000000e+02 4.104631352586096682e-07 5.528975470167618589e-08 5.847059804317544796e-07 2.904816050128267158e-07 3.602541512283050085e-08 2.852384061446944230e-07 2.289365054421090701e-08 1.182857423120964313e-08 9.311481006182170152e-09 6.263253809149609601e-10
1.001000000000000000e+03 1.119236826996328205e-06 4.499857981024590892e-08 5.751177188234590787e-07 2.808933414061298706e-07 4.253200875411859705e-08 3.724290632001192591e-07 3.411286662272517561e-08 1.831597594842415688e-07 7.632420583592161361e-09 6.067342084976774362e-10


==> plot_data/results_steel_wleja/sobol_t_relerr_steel_dali_pce.txt <==
1.100000000000000000e+01 3.784907946832798825e-02 8.270022121299362705e-02 8.990706401139952897e-02 8.991225490341056559e-02 6.035120395757325590e-02 1.997787153946712357e-01 1.596259531852825542e-01 9.404135225327868441e-02 2.356289040637147003e-01 3.141721575856931126e-01
2.100000000000000000e+01 9.528247269071636605e-03 3.753141202889428291e-02 1.353324333398104110e-02 4.509857386952054181e-02 1.408190557789659389e-02 7.044263878239196038e-03 1.182450482277260795e-01 2.608540907605162024e-02 1.979904646197173657e-01 2.804012708219035255e-01
3.300000000000000000e+01 5.572816633084905213e-03 1.673169854570523418e-02 1.737028382795020864e-02 1.737588844759749285e-02 1.794482932064420111e-02 4.750668769796882046e-03 1.216998505668325931e-01 2.499408152292109664e-02 2.011328166013857666e-01 2.832207291687224848e-01
4.200000000000000000e+01 3.826427033025569559e-03 1.832513030457361136e-02 1.896376695781930299e-02 1.896936248872693395e-02 1.877061239810543652e-02 2.383936358582663256e-03 1.232252042970560652e-01 4.496206096475983439e-03 2.025202182090222180e-01 2.844655677680477668e-01
5.500000000000000000e+01 1.310161855582918540e-03 1.863105936174060681e-03 2.612565265782297065e-03 2.618254058943900089e-03 2.118047903961166670e-02 1.600055136288090155e-03 4.310581262046135620e-02 4.532697653350295335e-03 2.045192396968348314e-01 2.862591790664959501e-01
6.000000000000000000e+01 1.145063612957118206e-03 1.875510168444271923e-03 1.201558145776524455e-03 1.207254986883922292e-03 2.134186897536898345e-02 1.590297000163018318e-03 4.326358745847593001e-02 4.444502830653449151e-03 2.046504003282925976e-01 2.863768622666166275e-01
7.000000000000000000e+01 1.098848257393785464e-03 4.804632149416692647e-04 1.296421137851067659e-03 1.302117437886255238e-03 2.120820971256293097e-03 1.675652203474424940e-03 1.015120922294542906e-02 4.514344530466049554e-03 2.046871156553602134e-01 2.864098048625429160e-01
8.200000000000000000e+01 4.917414262930902037e-04 1.134652876827837433e-03 1.160838857568376528e-03 1.173122410549613153e-03 3.650258763715110008e-04 2.561275837713964396e-04 1.075149356429675775e-02 1.972574283856492073e-03 2.051694255558963176e-01 2.868425547987458191e-01
9.400000000000000000e+01 4.885106886680922215e-04 1.134599219332075313e-03 1.160900406879344319e-03 1.166597479894401464e-03 5.161893944662058076e-04 2.528257232515994314e-04 1.063245868742462505e-02 1.958143021885097330e-03 8.599954054097289080e-02 2.868448577318797876e-01
1.000000000000000000e+02 4.937237727936639705e-04 1.129394592473723221e-03 6.543025455467328406e-04 6.600025080518203682e-04 5.214026228333401526e-04 6.072699447571066559e-04 3.469502617831317966e-03 1.908758970242242651e-03 8.599477810470970707e-02 2.868411418175038641e-01
2.000000000000000000e+02 2.937707769559954390e-05 4.191353937352524685e-04 2.317151968729295390e-04 2.374175696834953037e-04 4.033932093557030126e-04 8.360457906777771806e-05 2.610079094469619585e-03 1.487947581211256629e-04 4.030171175178933612e-02 2.871721313359412719e-01
3.000000000000000000e+02 2.433937221634337135e-05 1.588052120935880892e-04 8.470351160533003219e-05 9.046574633492125499e-05 2.707072527322877025e-04 1.097764459855719599e-05 4.068115628620274727e-04 7.034246985059916741e-05 9.143735311163045040e-03 1.083346641171312463e-01
4.010000000000000000e+02 1.148900224503052963e-05 9.273621951585800675e-05 4.464165529586817488e-05 5.034509510330106841e-05 2.519290184197600950e-04 2.224127153367036893e-06 2.046108133381809111e-04 2.566817422129653408e-05 2.090328966166679885e-03 6.100969463503400081e-02
5.000000000000000000e+02 3.137612706691563403e-06 3.717304686945270710e-05 1.290998278827044903e-05 1.861360361763390661e-05 7.593455685729562149e-05 3.281100465435844732e-06 1.582536344814640221e-04 5.208635568287469267e-06 1.796340972341804731e-03 4.886781807241110526e-02
6.000000000000000000e+02 1.222277005962595821e-06 2.651318804443411110e-05 2.309961243713896761e-06 8.013642519178894625e-06 2.713202513594863775e-05 1.242535499247051227e-06 8.098995738688097507e-05 1.721579238821509545e-06 9.019411989288801668e-04 2.325143612500721671e-02
7.000000000000000000e+02 3.993374499731407330e-07 2.050412776247816072e-05 1.357447266695027701e-07 5.567950482885910529e-06 2.573685510636998866e-05 4.525774196449510149e-06 3.985828938435777535e-05 2.729756194961578713e-06 8.635242777328567404e-04 1.447660761861004584e-02
8.000000000000000000e+02 1.035140149193118325e-06 1.070578023395700899e-05 2.945465136216164246e-06 2.766693426520813237e-06 1.178790445941620194e-05 3.381368897188106190e-06 4.327083680079128172e-05 3.804883163275735695e-06 2.758044644192902874e-04 1.458784431613950605e-02
9.000000000000000000e+02 1.900055632865916507e-06 8.991855802262413364e-07 9.886179525244272919e-06 4.182428690754434104e-06 4.261307920984535305e-06 3.925298399513697682e-06 8.055385230339330701e-05 4.532188525816335815e-06 1.851750045522651555e-04 1.280126914519414370e-02
1.000000000000000000e+03 2.553744582683095591e-06 3.581208279039399925e-06 1.424489045966377482e-05 8.541114760786741589e-06 4.695853413935876219e-06 3.769177698736548557e-06 9.724243282857544552e-05 4.400706226830530620e-06 4.433371120386536240e-05 7.705408683161631828e-03


==> plot_data/results_steel_wleja/sobol_t_relerr_steel_sai_pce.txt <==
1.100000000000000000e+01 3.784907946832798825e-02 8.270022121299362705e-02 8.990706401139952897e-02 8.991225490341056559e-02 6.035120395757325590e-02 1.997787153946712357e-01 1.596259531852825542e-01 9.404135225327868441e-02 2.356289040637147003e-01 3.141721575856931126e-01
2.100000000000000000e+01 9.528247269070569750e-03 3.753141202890047934e-02 4.509312737249102088e-02 1.353886983892745206e-02 1.408190557792771830e-02 7.044263878239490941e-03 1.182450482278271237e-01 2.608540907605102696e-02 1.979904646198180629e-01 2.804012708190150027e-01
3.200000000000000000e+01 7.504169210125662300e-03 1.484318511684868010e-02 1.548299689736988560e-02 1.548861228152877134e-02 1.605864588980146154e-02 3.519422060782646192e-03 1.200129441287281912e-01 2.312143723291377670e-02 1.995984730155304088e-01 2.818440477301414337e-01
4.000000000000000000e+01 5.571223753711003479e-03 1.661883622098159902e-02 1.725858291785469997e-02 1.726418817461266783e-02 1.706509262720161749e-02 4.903032719085119451e-03 1.217012418392785927e-01 2.485687102541560625e-02 2.011340820452554301e-01 2.832218646041312349e-01
5.100000000000000000e+01 2.035435350196616432e-03 2.003034412403779593e-02 1.890133098570626708e-03 1.895826012266447168e-03 2.047149606751995712e-02 2.256971946918784246e-03 4.241271070502068696e-02 5.723995129349069601e-03 2.039430534852205434e-01 2.857421990887236141e-01
6.000000000000000000e+01 1.357033066469137813e-03 1.664180251991729913e-03 2.416870197695163841e-03 2.422560107035854390e-03 2.025999202530175038e-03 2.103838265758294947e-03 9.895925819183505612e-03 4.212612871657550086e-03 2.044820033332448717e-01 2.862257689657456416e-01
7.100000000000000000e+01 1.208005632214267325e-03 1.809476551300668061e-03 1.135597531531310411e-03 1.141294748864891701e-03 2.170860012054146027e-03 2.166158962730969223e-03 9.920961318341286334e-03 4.343886134001576256e-03 8.534224292841453841e-02 2.863319967837825164e-01
8.000000000000000000e+01 1.056995867706518643e-03 5.189685727366419353e-04 1.131017390618034232e-03 1.136714634072649461e-03 1.963438812436239019e-03 1.726797258821285768e-03 1.007029252786883697e-02 4.265272470475037908e-03 8.548019853231324239e-02 2.864396375186736288e-01
9.000000000000000000e+01 1.072205319868599176e-03 3.455944296466649372e-04 1.108071764552977971e-03 1.113769138895750067e-03 1.918573448114238448e-03 1.705885100832767783e-03 8.084272314672425255e-03 4.479386241402882191e-03 3.600441107480106817e-02 2.864287961162791385e-01
1.000000000000000000e+02 7.587611240955313176e-04 6.585947002820148610e-04 1.258708391829077089e-03 6.760744310477978568e-04 1.448048039440986675e-03 1.005301009967636203e-03 3.781449079640974466e-03 3.234046063605691863e-03 3.630624626712807002e-02 2.866522213483313486e-01
2.000000000000000000e+02 5.713225444505350196e-05 3.343620764368823175e-04 2.255936953600705831e-04 2.312961031061221129e-04 2.997742707962930430e-04 3.407399719339441124e-05 1.740394371593992481e-04 4.030590806672092858e-04 8.487181546030151107e-04 1.083054246197699827e-01
3.010000000000000000e+02 2.571929815246870954e-05 1.561868807052716216e-04 8.131519910871908528e-05 8.701842968079825176e-05 1.158269930619327740e-04 9.345156126966428376e-06 2.654543278780848543e-04 1.006943370700662575e-04 5.583700319855887904e-03 3.440421792508189386e-02
4.030000000000000000e+02 1.725737411491730285e-05 1.350041489929447284e-04 5.490797669725874970e-05 6.061135797173328291e-05 6.182976365008237198e-05 5.081079379450532793e-06 2.769118885444657257e-04 3.811110472335626327e-05 4.766050435692027244e-04 3.089890112151905815e-02
5.000000000000000000e+02 7.944606039295044146e-06 7.214626808845879134e-05 9.384413320869068855e-06 1.508805419093934563e-05 1.280691996848856750e-04 6.391672508873942282e-06 1.761371956641358922e-04 2.371221413365911707e-05 2.406150724734045692e-04 1.220571016108943328e-02
6.000000000000000000e+02 4.610790166688948730e-06 1.909848633936849562e-05 1.090481679155337997e-05 1.660844908467380015e-05 3.444791664062044691e-05 5.978086255660506338e-06 9.579698274159995964e-05 7.409466707894119926e-06 5.763513256606710763e-04 9.820008760468595943e-03
7.000000000000000000e+02 2.980243172449010235e-06 1.079225389133624468e-05 9.576789876261952200e-07 6.661367913008855986e-06 3.883215993367808720e-05 4.479406550445987503e-06 1.994625611474818566e-04 7.891946748054471365e-06 2.994686892705115739e-06 9.925516533352028020e-03
8.000000000000000000e+02 7.450582849545757954e-07 6.055852041759579230e-06 9.120597131631063520e-06 3.416850699435503520e-06 9.990621261419295335e-06 1.105492022898912561e-06 9.035803459452309227e-05 7.746434223452330855e-07 6.774312862780826599e-04 5.017754131752635849e-03
9.000000000000000000e+02 6.577506065950704487e-07 3.590177349226801380e-06 1.133489798838003785e-05 5.631138881157743027e-06 2.004285639237751008e-05 1.514796727879113656e-06 5.629357796317556011e-05 1.685015038036780748e-07 6.741559354568777166e-04 4.315020542430302204e-03
1.001000000000000000e+03 1.793531839142026932e-06 2.921931610183497859e-06 1.114902342774072932e-05 5.445265341950066606e-06 2.366282083444773635e-05 1.977834380467133300e-06 8.388069491431030260e-05 2.609164410363473916e-06 5.525911114371269504e-04 4.180048666777781002e-03


==> plot_data/results_steel_wleja/steel_SA_Saltelli_1e4.txt <==
7.054229826353699551e-01 7.076368723951669271e-01
1.604506470689439843e-02 1.812286781823569184e-02
1.171559411697219904e-03 -6.770833863342876434e-09
1.171559410331065535e-03 -6.770924531397199189e-09
3.010995337840539215e-03 2.270925728210870537e-03
2.002655573412611967e-01 2.006060629097667358e-01
1.580508599985147502e-03 2.185140329385013480e-04
7.297132255719890326e-02 7.246060060503392575e-02
1.171559415090767066e-03 -6.768686904445598208e-09
1.164387016031054323e-03 -7.780815410254349489e-06


==> plot_data/results_steel_wleja/steel_SA_Saltelli_1e5.txt <==
7.196293116184552252e-01 7.062826808351541086e-01
2.525596677141808688e-02 1.784052286657647479e-02
7.660196684212645067e-03 -1.215161967751214438e-11
7.660196684042536348e-03 -1.219730502935411700e-11
9.557732112446365794e-03 1.787620882133550849e-03
1.988405094533625961e-01 1.956151357878218588e-01
8.024563766271426701e-03 2.783258075514383201e-04
7.563736353191724548e-02 7.226183797842464229e-02
7.660196682842049590e-03 -1.280024224767572717e-11
7.656508111948743915e-03 1.146182503603590475e-06


==> plot_data/results_steel_wleja/steel_SA_dali_Saltelli_1e4_S1.txt <==
3.492414805693802582e-01 9.906749109664251055e-03 1.966268016667421965e-03 1.966268015996771798e-03 5.440771929880401474e-03 4.901248053546775618e-01 3.010352528581433391e-03 1.517158584427989731e-01 1.966268015807026009e-03 1.957846312472299403e-03
5.967608511230358959e-01 1.472101797279717385e-02 5.331868980310376085e-04 5.331868968316278963e-04 6.925636588166617612e-03 1.126816045043853992e-01 2.769360053773481985e-03 2.653486026798156927e-01 5.331869058096788379e-04 5.197762243510092384e-04
7.199164799573641860e-01 1.892446200870813444e-02 1.703364900244032278e-03 1.703364898904315529e-03 8.954432707433046187e-03 1.848776725013726585e-01 3.718648637272032632e-03 5.918588451231181907e-02 1.703364915901025992e-03 1.684304342020502164e-03
7.264042128884569127e-01 1.519802866860478670e-02 1.057238941263105927e-03 1.057238939824988507e-03 8.321319106775458899e-03 1.841705764721608130e-01 3.122017134496250877e-03 6.262167747410650465e-02 1.057238956070220663e-03 1.037424274333667660e-03
6.931823779660213347e-01 1.586948333953519877e-02 1.243919528035592912e-03 1.243919526631874191e-03 3.085782272683248832e-03 2.076017460672507642e-01 3.290745581062124066e-03 7.674623860938185882e-02 1.243919524250573739e-03 1.226752433769614419e-03
6.930736758316179413e-01 1.597569694383520894e-02 1.362657354001697504e-03 1.362657352593530302e-03 3.196503690065729663e-03 2.075213516788966817e-01 3.410747819525805722e-03 7.723283278037065824e-02 1.362657350341605093e-03 1.345422444337155809e-03
6.683608886149310369e-01 1.482540686353516456e-02 8.453431727905874214e-04 8.453431714354404155e-04 2.636825563686287510e-03 2.235279259677519781e-01 1.643349257937269962e-03 8.654761364995736117e-02 8.453431725311706928e-04 8.297656162242605243e-04
7.145101690592506882e-01 1.592463162596578080e-02 8.922669541470817228e-04 8.922669527286695686e-04 2.786214068824657743e-03 1.916729489928831465e-01 1.707920863751741280e-03 6.962737828283102615e-02 8.922669688640564320e-04 8.754783067871197517e-04
7.136110046021461040e-01 1.651170749342385780e-02 9.598727610475624953e-04 9.598727596524187292e-04 3.031697207083548524e-03 1.916236577173499045e-01 1.772703039450076274e-03 6.940208483795710925e-02 9.598727737066996887e-04 9.431290296740799410e-04
7.109193599117971107e-01 1.673776777464050167e-02 1.199472973969644991e-03 1.199472972578129832e-03 3.257627691852923394e-03 1.946376244796038379e-01 1.765059005875178845e-03 7.022839597454715033e-02 1.199472984386764848e-03 1.182284144276722973e-03
7.051695807214619638e-01 1.600196991726373502e-02 1.212940520171830548e-03 1.212940518811168530e-03 3.137609840176311740e-03 2.005116936174682896e-01 1.536309010452258875e-03 7.309748448349571992e-02 1.212940526564277883e-03 1.196217600598989232e-03
7.058650155090978595e-01 1.597175730218857934e-02 1.203313155139398415e-03 1.203313153775428497e-03 3.011759893359168463e-03 2.002292517360035606e-01 1.587722955686338188e-03 7.295907216076708002e-02 1.203313156225253996e-03 1.186657621272510683e-03
7.055036066626818592e-01 1.601633853724940618e-02 1.220604504012339810e-03 1.220604502653669689e-03 3.032098849177393331e-03 2.004324171784193087e-01 1.613837938417162247e-03 7.298438217079551704e-02 1.220604509861069513e-03 1.205047031909727570e-03
7.055461029978934429e-01 1.604361349172642517e-02 1.183209768612747187e-03 1.183209767248691834e-03 3.016851956033156368e-03 2.001918490514560389e-01 1.589245296429093492e-03 7.294481562771731875e-02 1.183209773806450293e-03 1.167674732352143177e-03
7.054370856471066098e-01 1.604224238555403137e-02 1.168586274218273843e-03 1.168586272852639458e-03 3.010138970180456681e-03 2.003348070330328579e-01 1.580906397360262077e-03 7.290941134603688700e-02 1.168586278268644776e-03 1.162654791142988522e-03
7.053389177439775004e-01 1.602613004664080881e-02 1.162425332988156496e-03 1.162425331621615718e-03 3.001255850812263506e-03 2.003310352305621711e-01 1.572587935882527798e-03 7.296944750631320642e-02 1.162425335626301841e-03 1.158024810278650936e-03
7.053981157390212253e-01 1.603433074013470641e-02 1.169403725267190554e-03 1.169403723901164989e-03 3.014869528730305948e-03 2.002620134981171751e-01 1.574296297018383398e-03 7.298357903063677765e-02 1.169403728208588114e-03 1.158201577351668623e-03
7.053940780901596375e-01 1.605373154529351684e-02 1.170655426693773893e-03 1.170655425328202609e-03 3.011509352652958372e-03 2.002699613994487482e-01 1.577778328951194358e-03 7.296495768622056344e-02 1.170655430382719960e-03 1.162199858849430638e-03
7.053824251665499201e-01 1.604817788275419640e-02 1.170150306898572320e-03 1.170150305532247515e-03 3.009377541705860869e-03 2.002836361928491682e-01 1.578553239129299379e-03 7.298823992018914353e-02 1.170150310448898369e-03 1.165735239814784992e-03


==> plot_data/results_steel_wleja/steel_SA_dali_Saltelli_1e4_T.txt <==
3.440873161630794153e-01 1.049946107661331104e-02 -7.037371313013330786e-09 -7.038173336722858370e-09 4.276869694392011756e-03 4.822426487419383401e-01 7.680943866000952344e-04 1.563127535647253485e-01 -7.025539982058570923e-09 -1.272047339200253734e-05
6.026772500300980884e-01 1.597472168316275282e-02 -3.059906862286230542e-09 -3.060228212847828556e-09 6.643155443469815971e-03 1.131196022563276948e-01 1.493914990879068733e-03 2.596412064561456345e-01 -3.039953283575855221e-09 -2.186974145611308361e-05
7.229801553676927783e-01 1.970914315960980989e-02 -9.406109736494052441e-09 -9.406175929950492563e-09 8.093450582048883346e-03 1.915993158574350042e-01 1.813611345952745530e-03 6.388912387242962065e-02 -9.387818090248262879e-09 -2.625063790332281339e-05
7.281754093395189642e-01 1.758399426036749008e-02 -6.956191426481528231e-09 -6.956294739694138591e-09 8.036201046483282262e-03 1.830439691960003279e-01 1.887017858739031438e-03 6.142241262561403542e-02 -6.937902291488198285e-09 -2.448059121532551548e-05
6.945654868582537000e-01 1.818173546676543281e-02 -6.696076278846941528e-09 -6.696211223188365226e-09 2.389104179795709538e-03 2.075443983682553617e-01 1.776475410014450359e-03 7.614028594534028027e-02 -6.696401255139577280e-09 -2.319096179340421023e-05
6.944401224900447200e-01 1.816508586379182028e-02 -6.810194225059823910e-09 -6.810323320733549159e-09 2.386142825428505445e-03 2.072448625087603136e-01 1.777243243660451156e-03 7.664985508640091705e-02 -6.810604651871573341e-09 -2.319578722338829074e-05
6.700220643862585534e-01 1.764221381153198431e-02 -6.185597585402287831e-09 -6.185811585009746351e-09 2.351927713883258681e-03 2.242349243639812639e-01 7.709724113272942506e-04 8.751693293304929622e-02 -6.187463296614141170e-09 -2.283538528817732966e-05
7.175295880303831364e-01 1.870125778000527803e-02 -6.672689355696701725e-09 -6.672771476330760684e-09 2.483204959414037072e-03 1.939871942296571561e-01 8.141965867496765100e-04 7.013031276050932239e-02 -6.668746168652467208e-09 -2.476634614351428594e-05
7.166716755628167457e-01 1.919128161961565146e-02 -6.891891505166825635e-09 -6.891964040899008072e-09 2.673968557730189814e-03 1.945638522354319611e-01 8.085359009139021650e-04 7.030437942352925351e-02 -6.888918377098105292e-09 -2.494494754485255508e-05
7.136143706686524091e-01 1.913928866401585355e-02 -7.200279753517816958e-09 -7.200351586163682428e-09 2.648476202756506331e-03 1.965502449897950643e-01 3.572184877074523527e-04 7.029703441526473362e-02 -7.197692249912483135e-09 -2.420772093506668070e-05
7.071965363136152316e-01 1.815626698220202187e-02 -6.819674522801712184e-09 -6.819762257830769476e-09 2.406317119756749921e-03 2.007735691667703049e-01 1.519590983435160155e-04 7.249844282351411429e-02 -6.813599732861964643e-09 -2.367457798947592915e-05
7.079815941908352839e-01 1.793750688754567474e-02 -6.721808710625848797e-09 -6.721898324405615313e-09 2.241152890323439267e-03 2.005886940450954115e-01 2.029750227208054216e-04 7.241929944418122600e-02 -6.721348233665201655e-09 -2.375173890927876147e-05
7.076596425425958348e-01 1.801764425097276273e-02 -6.763005041510545977e-09 -6.763101090061798704e-09 2.248215162523464327e-03 2.006132977305759846e-01 1.980595694320746764e-04 7.244869034335825464e-02 -6.760810118520080062e-09 -1.469866291981572347e-05
7.077503057615063264e-01 1.811878869123053487e-02 -6.774824433475058613e-09 -6.774915253720808678e-09 2.265467020895940535e-03 2.005175399002314951e-01 2.225459462636640421e-04 7.244401957252094570e-02 -6.773133302616791633e-09 -1.472271765579882732e-05
7.076517364767428431e-01 1.810688949831727040e-02 -6.763186265068740671e-09 -6.763278726679945759e-09 2.270558168878318659e-03 2.006815068810838820e-01 2.244310231631478387e-04 7.239643323221477134e-02 -6.760550075673857940e-09 -9.082990738377637964e-06
7.075696874807576586e-01 1.810496370454844212e-02 -6.774398344254418754e-09 -6.774495202365583363e-09 2.268124677909847450e-03 2.006980169248972490e-01 2.280518018607107270e-04 7.246318616155535131e-02 -6.771544405542227277e-09 -7.692293647940331465e-06
7.076279525014450567e-01 1.810504138672742319e-02 -6.775525945233854816e-09 -6.775619228844430648e-09 2.268539988013202474e-03 2.006135602450035416e-01 2.207108468536079289e-04 7.247392294721732853e-02 -6.772993508780724940e-09 -1.170232653246808466e-05
7.076177743520716268e-01 1.813504947477530965e-02 -6.769240847696173726e-09 -6.769337161905800845e-09 2.271920363793964327e-03 2.006220911037085441e-01 2.207998697295772688e-04 7.245306683944791049e-02 -6.766622727099436080e-09 -6.246237105534115088e-06
7.075991772704609550e-01 1.812408792452347914e-02 -6.769814905536300116e-09 -6.769903363959666480e-09 2.272669025390530121e-03 2.006228935321692219e-01 2.211146436901423773e-04 7.247239365832981728e-02 -6.767307756826671942e-09 -7.380210593934047658e-06


==> plot_data/results_steel_wleja/steel_SA_dali_Saltelli_1e5_S1.txt <==
3.564358587801864098e-01 1.362032621387053270e-02 4.108995273301466362e-03 4.108995273193697534e-03 7.937817503660788213e-03 4.820020345378870363e-01 5.298218518901276486e-03 1.526255194534920645e-01 4.108995271164447502e-03 4.105038753199828118e-03
6.108857744396559708e-01 2.350908326765770162e-02 7.267084806286531508e-03 7.267084806185466518e-03 1.353029457382390333e-02 1.128609183684331496e-01 9.362729302808009760e-03 2.616301382733218217e-01 7.267084800785537750e-03 7.261118246312120439e-03
7.340304359514950860e-01 2.804803156544999343e-02 8.046862145718576206e-03 8.046862145545797748e-03 1.555995900573796734e-02 1.831714285576215850e-01 1.054427735108304579e-02 6.053145020752868921e-02 8.046862140080266942e-03 8.040891280533243868e-03
7.393426093750711248e-01 2.486381591713271444e-02 7.997540323600407786e-03 7.997540323402852272e-03 1.555141664124358447e-02 1.828607092029000403e-01 1.052435677015236062e-02 6.613840175821912581e-02 7.997540318698644762e-03 7.991722223204310652e-03
7.069129837220735624e-01 2.501157705006153489e-02 7.687144609279877340e-03 7.687144609087606661e-03 9.445307325731166007e-03 2.060292897117968203e-01 1.011732539901924292e-02 7.971592429915130840e-02 7.687144609177767179e-03 7.681537250391719945e-03
7.069457225911387477e-01 2.503562593819071494e-02 7.712813718414827414e-03 7.712813718219037849e-03 9.473629603614622599e-03 2.056501276099023945e-01 1.014250428259144687e-02 8.012873459649645647e-02 7.712813718296063908e-03 7.707198649739988548e-03
6.831998833490550149e-01 2.412688936630814560e-02 7.384689139176861712e-03 7.384689139000312832e-03 9.096693044932947433e-03 2.215751338396100001e-01 7.726427584238699207e-03 8.966352259794763135e-02 7.384689139281593040e-03 7.379452431654948651e-03
7.297542347614627278e-01 2.581230834218790210e-02 7.875015521002937807e-03 7.875015520832050198e-03 9.691718082837020437e-03 1.909052328754824168e-01 8.245393518669917945e-03 7.266873262050302373e-02 7.875015517442808186e-03 7.869633616622170869e-03
7.288506427638206109e-01 2.633261676707392834e-02 7.842291305965419165e-03 7.842291305797255072e-03 9.829896962219685300e-03 1.909091575456734469e-01 8.211655509485552701e-03 7.216027934944808930e-02 7.842291302823290247e-03 7.836900874430702268e-03
7.256679564966619367e-01 2.623580755906785092e-02 7.851333905615223707e-03 7.851333905440125924e-03 9.832809448788178142e-03 1.937527572939899412e-01 8.529805252359594706e-03 7.282388446335251453e-02 7.851333903294083899e-03 7.845924267421474502e-03
7.191774218921059836e-01 2.520496216142097817e-02 7.670531310944460682e-03 7.670531310775824743e-03 9.717312057423550808e-03 1.991186516481636970e-01 8.039568132496345901e-03 7.571409940813807193e-02 7.670531308870496418e-03 7.665241124163511659e-03
7.199542777103742353e-01 2.513235618021633297e-02 7.657093985259303195e-03 7.657093985090708890e-03 9.480179134670379051e-03 1.987977150870262055e-01 7.989200923947489819e-03 7.557058817576689513e-02 7.657093984319573131e-03 7.651787779474963913e-03
7.196233505054441260e-01 2.517516220276870206e-02 7.657452259449459668e-03 7.657452259280802045e-03 9.550413391537254659e-03 1.989481235320082753e-01 8.022614441150724418e-03 7.563210798299779825e-02 7.657452257742870805e-03 7.648411545186398555e-03
7.197533691407692613e-01 2.525123025091629766e-02 7.657476297939574787e-03 7.657476297770603180e-03 9.547180495356983460e-03 1.987622049627330023e-01 8.023174668452903377e-03 7.562154577916786746e-02 7.657476296541331287e-03 7.648439797170427691e-03
7.196359678991016695e-01 2.524624640848466620e-02 7.661361026208558973e-03 7.661361026037945450e-03 9.553222095833157484e-03 1.989043069079909909e-01 8.022895993153561500e-03 7.557953639055514650e-02 7.661361025131890705e-03 7.656866179257141268e-03
7.195560610949007785e-01 2.523356484095274493e-02 7.657028371285509033e-03 7.657028371115358681e-03 9.549651797884887647e-03 1.989304733784377777e-01 8.021248691766954403e-03 7.564148046038733642e-02 7.657028370053207446e-03 7.652454024716233774e-03
7.196142068268447378e-01 2.523789985043773179e-02 7.661276076228203287e-03 7.661276076057588896e-03 9.564364706796252280e-03 1.988571521782212248e-01 8.025333850952645967e-03 7.565713481307261012e-02 7.661276074931810606e-03 7.656256529576447104e-03
7.196115600158141667e-01 2.526554365271063696e-02 7.661838324662431296e-03 7.661838324491731037e-03 9.560537649990232673e-03 1.988558246780723904e-01 8.024583086600952167e-03 7.563320219716093695e-02 7.661838323299134668e-03 7.657526524425709892e-03
7.195930978793257937e-01 2.525907220940677364e-02 7.660822712528199060e-03 7.660822712357787632e-03 9.558734602485916346e-03 1.988581483325625454e-01 8.023781145335849921e-03 7.565389374270588274e-02 7.660822711124502457e-03 7.657513487753746587e-03


==> plot_data/results_steel_wleja/steel_SA_dali_Saltelli_1e5_T.txt <==
3.482035952097539688e-01 9.455752291961884784e-03 -1.620500930938467367e-11 -1.635520576827675163e-11 3.601053708448439129e-03 4.834953077876473770e-01 1.056940116866410999e-03 1.500760567164498294e-01 -2.111205728739648535e-11 5.567631035677303522e-06
5.999317636785098662e-01 1.652610673546040312e-02 -4.368011418408537880e-12 -4.533622124921275506e-12 5.915670331479599454e-03 1.086547617815731559e-01 1.922322034616334501e-03 2.597751112748237778e-01 -6.693994048168081054e-12 8.073743378063087759e-06
7.205256088343329202e-01 1.986661547538293854e-02 -1.141857114743641071e-11 -1.140155327915085683e-11 7.135989170029321919e-03 1.867848584926064537e-01 2.243358452971723916e-03 6.443285247873781207e-02 -1.703837342193180029e-11 5.413551253119896056e-06
7.263034133475734233e-01 1.742365794845728011e-02 -1.101525713775139063e-11 -1.104520709588643313e-11 7.199486101632162488e-03 1.786500062289916591e-01 2.272527030596124473e-03 6.130965777351418677e-02 -1.684776541681964297e-11 5.135538682024719522e-06
6.938802078480118540e-01 1.785965046500292974e-02 -1.152649952713480527e-11 -1.156627666076541595e-11 1.877954687360661699e-03 2.024578595689764671e-01 2.175756036506050831e-03 7.540478521354528063e-02 -9.041503732887401325e-12 5.724415749269112579e-06
6.938336297130576202e-01 1.785633336152834053e-02 -1.152469909212761977e-11 -1.155157446895735513e-11 1.876749629707008147e-03 2.020691482147480289e-01 2.174861163476402709e-03 7.587080775296523028e-02 -9.073127217719053403e-12 5.665347703036468716e-06
6.701980618201329731e-01 1.725415374869697718e-02 -1.295150915744540577e-11 -1.299941616118542963e-11 1.828573798600700981e-03 2.185313118121978149e-01 5.718395828476827538e-04 8.593408734175085606e-02 -1.004177536931145773e-11 5.784639308925348270e-06
7.161037791276978481e-01 1.845496691728057415e-02 -1.261719034421645098e-11 -1.263133750880120085e-11 1.940320586362447681e-03 1.882394868500290863e-01 6.170940469282733308e-04 6.974203139291869358e-02 -1.661182257172008434e-11 5.555869508542382686e-06
7.152769480949641157e-01 1.888190673167767716e-02 -1.298385453718078830e-11 -1.302638231268986319e-11 2.104624884474095778e-03 1.888261344873399528e-01 6.173545100970929001e-04 6.999276848521007732e-02 -1.646212787678125452e-11 5.605839075812776548e-06
7.121880785190269902e-01 1.879670105218822496e-02 -1.187907696685630809e-11 -1.192969666203002413e-11 2.093160538256456926e-03 1.912729600049726253e-01 5.452963671070382547e-04 7.024684348386886490e-02 -1.421006565469226216e-11 5.596133903794610436e-06
7.058585479796346540e-01 1.781415395464000864e-02 -1.223909242450722643e-11 -1.227900860053121777e-11 1.909540801779401270e-03 1.958824666765277556e-01 2.708246864283813337e-04 7.233369157469513033e-02 -1.426743564315105838e-11 5.534672132298230824e-06
7.065867266024835613e-01 1.766972465672028703e-02 -1.220460699433652933e-11 -1.222212288449176593e-11 1.750836045357197571e-03 1.955585052731582396e-01 2.646748669070041974e-04 7.220704493293625403e-02 -1.182952062780916173e-11 5.547141373942176615e-06
7.062764987082511547e-01 1.775910401603619793e-02 -1.219088552297987006e-11 -1.222795360610631420e-11 1.769889191734509096e-03 1.957139220970213478e-01 2.829199565631663701e-04 7.224183481483320568e-02 -1.343506000312062520e-11 -5.965117544641065000e-07
7.064054680238538442e-01 1.782764587623500777e-02 -1.222426189830295390e-11 -1.226229427298935041e-11 1.779236791091504165e-03 1.955241715137432945e-01 2.751475166564628380e-04 7.224455267541765591e-02 -1.278954884867773069e-11 -5.911535387597927548e-07
7.062920610151702805e-01 1.783007008934575643e-02 -1.210882887785282554e-11 -1.211539452355897456e-11 1.785060686268197640e-03 1.956823723558396844e-01 2.813660616709259235e-04 7.220410858032226542e-02 -1.263325982863156172e-11 4.574633672073744768e-06
7.062120965785076976e-01 1.781901788158289993e-02 -1.212374354990022965e-11 -1.216901406020004610e-11 1.782904583579426622e-03 1.957021146731106609e-01 2.791915605430741738e-04 7.226910705078914976e-02 -1.274412734059500230e-11 7.184897332163809269e-07
7.062688566938343238e-01 1.781791785548811347e-02 -1.216725845844836628e-11 -1.220966023600015074e-11 1.789477086493155775e-03 1.956261951342927463e-01 2.759549433403192921e-04 7.228137172711418534e-02 -1.281928837325274359e-11 -3.365897904325937594e-07
7.062647567904912771e-01 1.784804652583265802e-02 -1.216621989995676909e-11 -1.221860626301927115e-11 1.789219153070857517e-03 1.956282532836355059e-01 2.768930858230092963e-04 7.225694567345671004e-02 -1.283561640342383357e-11 1.332611082488733696e-06
7.062446564567027574e-01 1.784202846089696232e-02 -1.214277049833716608e-11 -1.218544437837052020e-11 1.788240914566148476e-03 1.956315035899925669e-01 2.778330903978047553e-04 7.227768692272756867e-02 -1.290242027303348555e-11 1.231655204438956745e-06


==> plot_data/results_steel_wleja/steel_SA_dali_pce_S1.txt <==
6.004213139046420400e-01 1.412667810629414725e-02 4.694676414086374622e-02 4.694676414086404459e-02 1.688942797592975090e-03 2.259200605645984850e-01 3.417659784706848520e-04 6.359705328068702979e-02 1.055753805187796172e-05 9.954793503724434464e-08
6.299866930587147973e-01 1.482229064490411807e-02 4.982153561989481616e-02 4.925847235264604190e-02 1.772108123379767010e-03 1.848022046115765371e-01 3.585948959347909316e-04 6.672863931459814546e-02 1.107740236746483626e-05 1.044497804185535967e-07
6.275183434382566317e-01 1.482160409086464951e-02 4.962632996009490316e-02 4.962632996009483377e-02 1.765164830033952000e-03 1.859950988245787085e-01 3.571898859796133487e-04 6.646718997728640055e-02 1.103400001905680108e-05 1.040405359420370021e-07
6.264285252861546693e-01 1.479586324464012698e-02 4.954014335570590399e-02 4.954014335570577215e-02 1.711593856190849524e-03 1.858591421684455958e-01 3.565695502944506807e-04 6.823290563990359880e-02 1.101483714732639329e-05 1.038598475763077102e-07
6.248582734558724150e-01 1.510443499991289198e-02 5.056587908618163929e-02 5.056587908618171562e-02 1.707303449102449532e-03 1.855056094914163400e-01 3.315313870669183197e-04 6.818032470755244767e-02 1.098722654622399021e-05 1.035995048343282623e-07
6.247552454364158070e-01 1.510194454713507765e-02 5.062356510544037402e-02 5.062356510544074178e-02 1.707021945119240221e-03 1.854750229150740337e-01 3.314767234357709059e-04 6.816908298423837720e-02 1.098541494795073604e-05 1.035824231137621429e-07
6.247264051745423652e-01 1.512114916579791052e-02 5.061011819464857758e-02 5.061011819464902861e-02 1.747931420069614820e-03 1.854664609250100404e-01 3.473119589852986105e-04 6.814522051284761794e-02 1.098490783371700280e-05 1.035776414948245354e-07
6.243475458153385782e-01 1.510862669817098110e-02 5.058106246899368025e-02 5.058106246899354841e-02 1.750494895552826566e-03 1.856906244960494778e-01 3.471013349662805661e-04 6.829440000121242416e-02 1.097824614130767600e-05 1.035148278266234157e-07
6.243455297036368812e-01 1.510857791006872154e-02 5.058089913489123568e-02 5.058089913489132589e-02 1.751732617084601502e-03 1.856900248718386104e-01 3.471002141114107103e-04 6.829417946749927193e-02 9.897634113126875668e-06 1.035144935557994070e-07
6.243487828801951300e-01 1.510865663389901123e-02 5.061013381044884157e-02 5.061013381044836279e-02 1.751741744555239096e-03 1.856311425855153574e-01 3.483952536453836552e-04 6.829453531700006852e-02 9.897685685151644912e-06 1.035150329208995351e-07
6.240590116532196419e-01 1.511534337265922623e-02 5.062881501929532291e-02 5.062881501929493433e-02 1.750880978496744582e-03 1.857477431587316041e-01 3.508494975732056481e-04 6.840583951612665137e-02 1.087979930189524893e-05 1.034669897808551986e-07
6.240558679200709502e-01 1.511952289980296286e-02 5.063494223801855154e-02 5.063494223801618538e-02 1.750960104459747682e-03 1.857266121113372026e-01 3.511426837055143298e-04 6.840801467167202665e-02 1.116625032350280260e-05 1.037341682110195529e-07
6.240478487664665730e-01 1.511961310580074366e-02 5.063597872890918117e-02 5.063597872890956281e-02 1.750808277176722294e-03 1.857274120608740087e-01 3.511628070027284464e-04 6.841032405639023428e-02 1.115842251044862199e-05 1.127536514962999332e-07
6.240426371596671240e-01 1.512044889141517592e-02 5.063721471664080903e-02 5.063721471663931023e-02 1.751124452279979480e-03 1.857272348015075181e-01 3.511363761864826202e-04 6.841130895770511366e-02 1.116977206627396971e-05 1.136142533154987612e-07
6.240414419122756184e-01 1.512049940650851340e-02 5.063779505331500452e-02 5.063779505331430369e-02 1.751146636634479158e-03 1.857268987650073089e-01 3.511393753866122978e-04 6.841155944596943872e-02 1.116876605524574788e-05 1.158954039958769112e-07
6.240404299588891979e-01 1.512058099399913973e-02 5.063780481240654635e-02 5.063780481240656023e-02 1.751141506815504607e-03 1.857273496702943893e-01 3.511504198494761462e-04 6.841175075525744720e-02 1.116865434837145390e-05 1.167966981038077654e-07
6.240400331921409638e-01 1.512074152633777896e-02 5.063799189245517252e-02 5.063799189245293819e-02 1.751149863323026154e-03 1.857272071389103885e-01 3.511490919893865215e-04 6.841179258158473775e-02 1.116885241700225776e-05 1.167966238418641065e-07
6.240394934496951151e-01 1.512089024445473565e-02 5.063810375817203585e-02 5.063810375817147380e-02 1.751149719373041626e-03 1.857269790557600775e-01 3.511531155262508823e-04 6.841168471776395976e-02 1.116871947865586103e-05 1.167965229045250009e-07
6.240390855211989107e-01 1.512084501088281976e-02 5.063835364855319432e-02 5.063835364855262533e-02 1.751148574664549134e-03 1.857269890057481332e-01 3.511696794378031368e-04 6.841164896288039199e-02 1.117166633540677706e-05 1.167737644268532555e-07


==> plot_data/results_steel_wleja/steel_SA_dali_pce_T.txt <==
6.004213139046420400e-01 1.412667810629414725e-02 4.694676414086374622e-02 4.694676414086404459e-02 1.688942797592975090e-03 2.259200605645984850e-01 3.417659784706848520e-04 6.359705328068702979e-02 1.055753805187796172e-05 9.954793503724434464e-08
6.299866930587147973e-01 1.482229064490411807e-02 5.088647579458028397e-02 4.925847235264604190e-02 1.772108123379767010e-03 1.869749956089194476e-01 3.585948959347909316e-04 6.836746719497607816e-02 1.107740236746483626e-05 1.044497804185535967e-07
6.275183434382566317e-01 1.514261216233509996e-02 5.068854366265615474e-02 5.068854366265611311e-02 1.765164830033952000e-03 1.891959984188610333e-01 3.571898859796133487e-04 6.844407689092163460e-02 1.103400001905680108e-05 1.040405359420370021e-07
6.264285252861546693e-01 1.511807285897710101e-02 5.060634450067810070e-02 5.060634450067799661e-02 1.763680551666410362e-03 1.887503392962070481e-01 3.565695502944506807e-04 6.988299960431347546e-02 1.101483714732639329e-05 1.038598475763077102e-07
6.248582734558724150e-01 1.537159272740862802e-02 5.144981441336553274e-02 5.144981441336564376e-02 1.759349011069036208e-03 1.880001479582035506e-01 3.891527582059921622e-04 6.988043794712017753e-02 1.098722654622399021e-05 1.035995048343282623e-07
6.247552454364158070e-01 1.537140169869534445e-02 5.152260062655818207e-02 5.152260062655868861e-02 1.759058925698045103e-03 1.880019854292939163e-01 3.890885938352616705e-04 6.988662910259077488e-02 1.098541494795073604e-05 1.035824231137621429e-07
6.247264051745423652e-01 1.539288581949319057e-02 5.151770715871713952e-02 5.151770715871778483e-02 1.793607206636053334e-03 1.879859129215437907e-01 4.025548406690986872e-04 6.988172631114963895e-02 1.098490783371700280e-05 1.035776414948245354e-07
6.243475458153385782e-01 1.538281111219722691e-02 5.152470111404017228e-02 5.152436135130124273e-02 1.796763106470166283e-03 1.882532114524655964e-01 4.023107151323092345e-04 7.006015509286384058e-02 1.097824614130767600e-05 1.035148278266234157e-07
6.243455297036368812e-01 1.538281193853795886e-02 5.152469793904466272e-02 5.152469793904473905e-02 1.798347019726990277e-03 1.882538331975582846e-01 4.023591246129691146e-04 7.006116814764154488e-02 1.262422752701387841e-05 1.035144935557994070e-07
6.243487828801951300e-01 1.538289209127536444e-02 5.155083057821784054e-02 5.155083057821736869e-02 1.798356390083808657e-03 1.881870908400203324e-01 4.052721782694283857e-04 7.006463484026748123e-02 1.262429330606064719e-05 1.035150329208995351e-07
6.240590116532196419e-01 1.539383028542371662e-02 5.157262957016974653e-02 5.157262957016946203e-02 1.796694144288785936e-03 1.883171835081618173e-01 4.056216913493428979e-04 7.018818191170253518e-02 1.325540859717070331e-05 1.034669897808551986e-07
6.240558679200709502e-01 1.539783944443852415e-02 5.158021310657717046e-02 5.158021006186159357e-02 1.796932636576249829e-03 1.882993735391859935e-01 4.065177231659210916e-04 7.019368915463193581e-02 1.368576438069034738e-05 1.294252543305302331e-07
6.240478487664665730e-01 1.539885692575982887e-02 5.158227968070914354e-02 5.158227968070955294e-02 1.796966388935351691e-03 1.883018594518259536e-01 4.065999548070224016e-04 7.019682522885174747e-02 1.378318643952872057e-05 1.362944752870008537e-07
6.240426371596671240e-01 1.539971261445908721e-02 5.158391654578753371e-02 5.158391654578618063e-02 1.797282724761592411e-03 1.883020584814233400e-01 4.066188074913135901e-04 7.019826146037627668e-02 1.378724701880507262e-05 1.380568690898410306e-07
6.240414419122756184e-01 1.539987677932401142e-02 5.158446334347342038e-02 5.158446334347274731e-02 1.797370443369653448e-03 1.883016746167033573e-01 4.066502293281760690e-04 7.019850624694322361e-02 1.379960052051595505e-05 1.417750878151299892e-07
6.240404299588891979e-01 1.539996932056547640e-02 5.158458950419482492e-02 5.158458950419494982e-02 1.797372951075067215e-03 1.883022928552800235e-01 4.066669568851660733e-04 7.019881872457943428e-02 1.380013113726679674e-05 1.430487544762016122e-07
6.240400331921409638e-01 1.540012021791082632e-02 5.158473444244909834e-02 5.158473400669488090e-02 1.797398023186933241e-03 1.883020773621134902e-01 4.067007641014381203e-04 7.019889419701656752e-02 1.380824875752466400e-05 1.430326084657094762e-07
6.240394934496951151e-01 1.540027124226425563e-02 5.158509247630312100e-02 5.158509247630265609e-02 1.797411551636144810e-03 1.883021797848223877e-01 4.067159264762423886e-04 7.019894525285449993e-02 1.380950053689760751e-05 1.432919299135386299e-07
6.240390855211989107e-01 1.540022993835007611e-02 5.158531731858691932e-02 5.158531731858626707e-02 1.797410770575727729e-03 1.883021503870695168e-01 4.067227134410161035e-04 7.019893602297762325e-02 1.381267052463355791e-05 1.440315942357794677e-07


==> plot_data/results_steel_wleja/steel_SA_sai_pce_S1.txt <==
6.004213139046420400e-01 1.412667810629414725e-02 4.694676414086374622e-02 4.694676414086404459e-02 1.688942797592975090e-03 2.259200605645984850e-01 3.417659784706848520e-04 6.359705328068702979e-02 1.055753805187796172e-05 9.954793503724434464e-08
6.299866930587141312e-01 1.482229064490402266e-02 4.925847235264663865e-02 4.982153561989513535e-02 1.772108123379711065e-03 1.848022046115764816e-01 3.585948959347498403e-04 6.672863931459808995e-02 1.107740236746344543e-05 1.044497804189728648e-07
6.287235860121338504e-01 1.485007119218505027e-02 4.972164472862329598e-02 4.972164472862303231e-02 1.768555092368005168e-03 1.844316810018195307e-01 3.578759224315866921e-04 6.659485012931747050e-02 1.105519246194016350e-05 1.042403613004424126e-07
6.275173494167303190e-01 1.482158061267639659e-02 4.962625134941951732e-02 4.962625134941928140e-02 1.714568855919057500e-03 1.859948041987182776e-01 3.571893201725294376e-04 6.646708468981772644e-02 1.103398254067244371e-05 1.040403711335481706e-07
6.253108736200291284e-01 1.476946498763282399e-02 5.060250519188823348e-02 5.060250519188824736e-02 1.708540090840523617e-03 1.853408094694779240e-01 3.317715233771668200e-04 6.811116689782167888e-02 1.099518486370410633e-05 1.036745444959752260e-07
6.248875229981469825e-01 1.510514203673878064e-02 5.056824606903329022e-02 5.056824606903372737e-02 1.748382214055532562e-03 1.854019321963704392e-01 3.474015312308150372e-04 6.818351622053141214e-02 1.098774085704448631e-05 1.036043543116072411e-07
6.247945238168608473e-01 1.510289400674346035e-02 5.062674781017217907e-02 5.062674781017226233e-02 1.748122010234606089e-03 1.853743396651267028e-01 3.473498290207023987e-04 6.817336877559496133e-02 9.904751933698110618e-06 1.035889353401466250e-07
6.247002875808573830e-01 1.512051700413553391e-02 5.061911190112756975e-02 5.061911190112773629e-02 1.747858345250573276e-03 1.854587072291266903e-01 3.472974390923015730e-04 6.816308635293825968e-02 9.903258024076220999e-06 1.035733112837557729e-07
6.247097788977142852e-01 1.512074673608933967e-02 5.061988097717853852e-02 5.061988097717819851e-02 1.747884901148829065e-03 1.854615249763452989e-01 3.473027157186709779e-04 6.814340691598810840e-02 1.081699122633509141e-05 1.035748849136881425e-07
6.245141769689047662e-01 1.511601230207473487e-02 5.061205019885148954e-02 5.060566837139140323e-02 1.748580045667002961e-03 1.855717802954804652e-01 3.487593913761366038e-04 6.821731554402907238e-02 1.081360433465352907e-05 1.035424547335313868e-07
6.240763320125686242e-01 1.511669756390170150e-02 5.063061709773634955e-02 5.063061709773494096e-02 1.752210030155986571e-03 1.857425490777040167e-01 3.521459146571634283e-04 6.839124434857503376e-02 1.115252484813840252e-05 1.037375698659097089e-07
6.240567290499893227e-01 1.511954376312713531e-02 5.063537026679405806e-02 5.063537026679765241e-02 1.751242047779206666e-03 1.857269792284751420e-01 3.511018786418261648e-04 6.840575687950722905e-02 1.118180088277833757e-05 1.152046427409043677e-07
6.240514484651659144e-01 1.511949357237893886e-02 5.063530409532894516e-02 5.063530409532815413e-02 1.751142043040844346e-03 1.857259082164063879e-01 3.511290024797771177e-04 6.840938618501310464e-02 1.117936532690495038e-05 1.155638630574966968e-07
6.240456369190511277e-01 1.511981973476482152e-02 5.063765635606870541e-02 5.063765635607077320e-02 1.751012488567120929e-03 1.857255935681888237e-01 3.510970024679295367e-04 6.841016776621093587e-02 1.118106272031128700e-05 1.170357937329858704e-07
6.240435564823297865e-01 1.512065916653323148e-02 5.063753454938082349e-02 5.063753454937791609e-02 1.751129834781647160e-03 1.857258231636845225e-01 3.511049544095956577e-04 6.841137575836206408e-02 1.116640652107176040e-05 1.172934482815462350e-07
6.240425389546760959e-01 1.512075264893223553e-02 5.063786792685082833e-02 5.063786792685366633e-02 1.751099511871858369e-03 1.857257973254217986e-01 3.511672631782644400e-04 6.841116575346870010e-02 1.116716647222644910e-05 1.171150788847981149e-07
6.240402142150245357e-01 1.512084385981457904e-02 5.063817945161457751e-02 5.063817945161593753e-02 1.751144949764221748e-03 1.857266809755066528e-01 3.511778291949591577e-04 6.841146640953368885e-02 1.117314581244260983e-05 1.170919296257775200e-07
6.240402686985674352e-01 1.512095864766420730e-02 5.063830542971482773e-02 5.063830542971378690e-02 1.751193512056758821e-03 1.857261865269135004e-01 3.511567969617089037e-04 6.841148067512344000e-02 1.117415739267245788e-05 1.170919399706645967e-07
6.240395599248756975e-01 1.512094147355596586e-02 5.063824677263596002e-02 5.063824677263321222e-02 1.751198204789762873e-03 1.857267750760075720e-01 3.511670346259839859e-04 6.841161511093413194e-02 1.117461678818856567e-05 1.170918069618509747e-07


==> plot_data/results_steel_wleja/steel_SA_sai_pce_T.txt <==
6.004213139046420400e-01 1.412667810629414725e-02 4.694676414086374622e-02 4.694676414086404459e-02 1.688942797592975090e-03 2.259200605645984850e-01 3.417659784706848520e-04 6.359705328068702979e-02 1.055753805187796172e-05 9.954793503724434464e-08
6.299866930587141312e-01 1.482229064490402266e-02 4.925847235264663865e-02 5.088647579458062398e-02 1.772108123379711065e-03 1.869749956089193921e-01 3.585948959347498403e-04 6.836746719497611979e-02 1.107740236746344543e-05 1.044497804189728648e-07
6.287235860121338504e-01 1.517169580753574380e-02 5.078589857103135707e-02 5.078589857103112809e-02 1.768555092368005168e-03 1.876387284011939438e-01 3.578759224315866921e-04 6.857553394912575817e-02 1.105519246194016350e-05 1.042403613004424126e-07
6.275173494167303190e-01 1.514435027431176167e-02 5.069430570746850939e-02 5.069430570746832204e-02 1.766746085667361037e-03 1.892246887700144431e-01 3.571893201725294376e-04 6.845370887947015148e-02 1.103398254067244371e-05 1.040403711335481706e-07
6.253108736200291284e-01 1.509181208001798141e-02 5.148708077509706049e-02 5.148708077509707437e-02 1.760623350683340662e-03 1.878764495763775577e-01 3.894346310877265906e-04 6.979681049983803287e-02 1.099518486370410633e-05 1.036745444959752260e-07
6.248875229981469825e-01 1.537465623965675494e-02 5.145990926175048052e-02 5.145990926175088992e-02 1.793777641104781981e-03 1.879052848691514233e-01 4.026586601321160367e-04 6.990290745935043293e-02 1.098774085704448631e-05 1.036043543116072411e-07
6.247945238168608473e-01 1.537241863522487845e-02 5.152600317730558765e-02 5.152600317730573337e-02 1.793517265502823617e-03 1.878935497921294384e-01 4.026484786160416268e-04 6.989369225655901741e-02 1.263330615988328747e-05 1.035889353401466250e-07
6.247002875808573830e-01 1.539229282600565636e-02 5.152623944196239869e-02 5.152623944196268319e-02 1.793890088351784030e-03 1.879762822339400841e-01 4.025877481268816654e-04 6.989921082780983785e-02 1.263140070905531445e-05 1.035733112837557729e-07
6.247097788977142852e-01 1.539496283723647274e-02 5.152742308250320841e-02 5.152742308250280595e-02 1.793970730219524587e-03 1.879802200234163279e-01 4.033954291160772761e-04 6.988418033504761873e-02 1.331476316415899547e-05 1.035748849136881425e-07
6.245141769689047662e-01 1.539014254383544791e-02 5.151965255497568258e-02 5.155000151005086767e-02 1.794816461628334159e-03 1.881121410170195352e-01 4.051453148945360493e-04 6.997160150580075677e-02 1.331059419892034408e-05 1.035424547335313868e-07
6.240763320125686242e-01 1.539513581867813473e-02 5.157294534526957186e-02 5.157294534526823959e-02 1.797958031026156579e-03 1.883078568282388621e-01 4.067539454899212598e-04 7.017033290533943035e-02 1.382378072936876297e-05 1.294294984445831032e-07
6.240567290499893227e-01 1.539787976748836426e-02 5.158038789126269397e-02 5.158038789126623280e-02 1.797211021330384888e-03 1.882996809391170312e-01 4.065752107738634263e-04 7.019155849522322466e-02 1.373493579113032990e-05 1.401562611512692003e-07
6.240514484651659144e-01 1.539820598759571862e-02 5.158175009680582290e-02 5.158175009680504575e-02 1.797308076987870137e-03 1.883004838709116113e-01 4.065705511768103343e-04 7.019595175221340910e-02 1.381864108142782403e-05 1.406650580064940374e-07
6.240456369190511277e-01 1.539917401688179963e-02 5.158409841081659092e-02 5.158409841081874891e-02 1.797189016953015849e-03 1.883002370843372408e-01 4.066115345480220849e-04 7.019696253456456092e-02 1.380873479545370953e-05 1.433783753206714129e-07
6.240435564823297865e-01 1.539999096784412658e-02 5.158401998143832129e-02 5.158401998143558043e-02 1.797357293645717412e-03 1.883003149632245521e-01 4.066442075602171740e-04 7.019810696505179859e-02 1.380409758678992856e-05 1.437246599614512748e-07
6.240425389546760959e-01 1.540011888619184990e-02 5.158453310038902534e-02 5.158453310039160661e-02 1.797349413322596803e-03 1.883005971667721101e-01 4.067642846464891021e-04 7.019807309561537645e-02 1.381209954762446786e-05 1.437093455045695732e-07
6.240402142150245357e-01 1.540019182813063409e-02 5.158505298405497569e-02 5.158505298405634959e-02 1.797401253658280915e-03 1.883016488112193298e-01 4.067199136721422778e-04 7.019857272053749153e-02 1.382141490517716085e-05 1.444217073868355170e-07
6.240402686985674352e-01 1.540034037973324159e-02 5.158516720784020460e-02 5.158516720783924009e-02 1.797455236407988774e-03 1.883011554070726512e-01 4.067060602310515970e-04 7.019863892801646299e-02 1.382136966584104262e-05 1.445237091916209359e-07
6.240395599248756975e-01 1.540033008855835016e-02 5.158515761957859630e-02 5.158515761957563339e-02 1.797461743001620062e-03 1.883018130745419960e-01 4.067172794471301113e-04 7.019881025920171602e-02 1.381969060541845261e-05 1.445433003640382194e-07


==> plot_data/results_steel_wleja/steel_timings_cob_sa.txt <==
1.000000000000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 1.500010490417480469e-02
3.000000000000000000e+01 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00
5.000000000000000000e+01 1.600003242492675781e-02
6.000000000000000000e+01 0.000000000000000000e+00
7.000000000000000000e+01 1.600003242492675781e-02
8.000000000000000000e+01 1.600003242492675781e-02
9.000000000000000000e+01 1.499986648559570312e-02
1.000000000000000000e+02 1.500010490417480469e-02
2.000000000000000000e+02 9.700012207031250000e-02
3.000000000000000000e+02 1.410000324249267578e-01
4.000000000000000000e+02 2.500000000000000000e-01
5.000000000000000000e+02 4.260001182556152344e-01
6.000000000000000000e+02 6.309998035430908203e-01
7.000000000000000000e+02 7.569999694824218750e-01
8.000000000000000000e+02 1.065000057220458984e+00
9.000000000000000000e+02 1.380999803543090820e+00
1.000000000000000000e+03 1.667000055313110352e+00


==> plot_data/results_steel_wleja/steel_timings_dali.txt <==
1.000000000000000000e+01 2.300000190734863281e-01
2.000000000000000000e+01 5.399999618530273438e-01
3.000000000000000000e+01 8.819999694824218750e-01
4.000000000000000000e+01 1.147000074386596680e+00
5.000000000000000000e+01 1.663000106811523438e+00
6.000000000000000000e+01 1.929000139236450195e+00
7.000000000000000000e+01 2.144000053405761719e+00
8.000000000000000000e+01 2.457000017166137695e+00
9.000000000000000000e+01 2.879999876022338867e+00
1.000000000000000000e+02 3.129999876022338867e+00
2.000000000000000000e+02 7.314999818801879883e+00
3.000000000000000000e+02 1.166599988937377930e+01
4.000000000000000000e+02 1.575899982452392578e+01
5.000000000000000000e+02 2.121999979019165039e+01
6.000000000000000000e+02 2.600299978256225586e+01
7.000000000000000000e+02 3.140299987792968750e+01
8.000000000000000000e+02 3.663100004196166992e+01
9.000000000000000000e+02 4.310199999809265137e+01
1.000000000000000000e+03 4.837800002098083496e+01

